Disentangled Representations in Neural Models

Representation learning is the foundation for the recent success of neural network models. However, the distributed representations generated by neural networks are far from ideal. Due to their highly entangled nature, they are di cult to reuse and interpret, and they do a poor job of capturing the sparsity which is present in real- world transformations. In this paper, I describe methods for learning disentangled representations in the two domains of graphics and computation. These methods allow neural methods to learn representations which are easy to interpret and reuse, yet they incur little or no penalty to performance. In the Graphics section, I demonstrate the ability of these methods to infer the generating parameters of images and rerender those images under novel conditions. In the Computation section, I describe a model which is able to factorize a multitask learning problem into subtasks and which experiences no catastrophic forgetting. Together these techniques provide the tools to design a wide range of models that learn disentangled representations and better model the factors of variation in the real world.

==> figures/validation_weights_unsharpened.txt <==
[[0.10, 0.12, 0.11, 0.16, 0.11, 0.09, 0.15, 0.17] [0.10, 0.12, 0.10, 0.15, 0.11, 0.10, 0.16, 0.15] [0.05, 0.18, 0.09, 0.16, 0.15, 0.14, 0.06, 0.16] [0.02, 0.05, 0.18, 0.10, 0.14, 0.24, 0.21, 0.06] [0.08, 0.16, 0.09, 0.12, 0.11, 0.15, 0.16, 0.13] [0.07, 0.20, 0.07, 0.10, 0.09, 0.16, 0.20, 0.11] [0.02, 0.03, 0.19, 0.14, 0.15, 0.23, 0.16, 0.07] [0.02, 0.03, 0.20, 0.15, 0.16, 0.23, 0.13, 0.09] [0.07, 0.02, 0.17, 0.18, 0.15, 0.11, 0.10, 0.20] [0.04, 0.07, 0.17, 0.20, 0.15, 0.13, 0.04, 0.20] [0.05, 0.16, 0.11, 0.14, 0.13, 0.18, 0.12, 0.11] [0.10, 0.12, 0.10, 0.17, 0.13, 0.06, 0.10, 0.21] [0.08, 0.29, 0.02, 0.07, 0.13, 0.11, 0.16, 0.14] [0.07, 0.03, 0.17, 0.19, 0.14, 0.10, 0.09, 0.20] [0.06, 0.16, 0.11, 0.17, 0.14, 0.15, 0.07, 0.15] [0.09, 0.11, 0.09, 0.10, 0.10, 0.16, 0.23, 0.13] [0.08, 0.12, 0.10, 0.13, 0.11, 0.11, 0.15, 0.18] [0.02, 0.04, 0.19, 0.11, 0.15, 0.23, 0.19, 0.07] [0.09, 0.02, 0.18, 0.19, 0.12, 0.11, 0.08, 0.20] [0.03, 0.06, 0.17, 0.10, 0.13, 0.24, 0.21, 0.07] [0.07, 0.17, 0.08, 0.14, 0.12, 0.10, 0.13, 0.19] [0.08, 0.04, 0.19, 0.20, 0.13, 0.08, 0.05, 0.23] [0.09, 0.23, 0.04, 0.06, 0.14, 0.15, 0.18, 0.11] [0.05, 0.16, 0.10, 0.12, 0.11, 0.17, 0.17, 0.11] [0.09, 0.12, 0.11, 0.16, 0.12, 0.10, 0.12, 0.17] [0.05, 0.17, 0.10, 0.14, 0.14, 0.17, 0.09, 0.14] [0.08, 0.16, 0.08, 0.12, 0.12, 0.11, 0.16, 0.18] [0.03, 0.03, 0.19, 0.14, 0.14, 0.22, 0.17, 0.08] [0.20, 0.11, 0.04, 0.06, 0.10, 0.10, 0.26, 0.13] [0.08, 0.15, 0.09, 0.12, 0.09, 0.10, 0.19, 0.17] [0.07, 0.14, 0.11, 0.17, 0.11, 0.08, 0.15, 0.17] [0.06, 0.19, 0.09, 0.12, 0.11, 0.13, 0.16, 0.13] [0.08, 0.15, 0.12, 0.14, 0.09, 0.11, 0.17, 0.14] [0.06, 0.16, 0.10, 0.15, 0.13, 0.10, 0.12, 0.17] [0.08, 0.25, 0.04, 0.08, 0.11, 0.15, 0.20, 0.09] [0.09, 0.24, 0.04, 0.10, 0.13, 0.12, 0.16, 0.13] [0.09, 0.14, 0.11, 0.17, 0.10, 0.08, 0.13, 0.18] [0.08, 0.25, 0.04, 0.07, 0.12, 0.14, 0.16, 0.14] [0.06, 0.15, 0.11, 0.16, 0.12, 0.12, 0.11, 0.15] [0.11, 0.12, 0.10, 0.14, 0.11, 0.10, 0.17, 0.16] [0.09, 0.05, 0.17, 0.21, 0.14, 0.06, 0.05, 0.23] [0.07, 0.27, 0.05, 0.09, 0.11, 0.14, 0.15, 0.12] [0.07, 0.15, 0.10, 0.17, 0.14, 0.13, 0.08, 0.17] [0.20, 0.13, 0.03, 0.05, 0.11, 0.11, 0.27, 0.11] [0.08, 0.14, 0.11, 0.16, 0.12, 0.11, 0.10, 0.17] [0.05, 0.16, 0.12, 0.16, 0.13, 0.15, 0.09, 0.15] [0.10, 0.11, 0.12, 0.15, 0.10, 0.13, 0.13, 0.15] [0.18, 0.14, 0.05, 0.08, 0.09, 0.08, 0.23, 0.16] [0.07, 0.13, 0.13, 0.18, 0.14, 0.11, 0.08, 0.18] [0.08, 0.03, 0.18, 0.19, 0.14, 0.10, 0.07, 0.21] [0.08, 0.10, 0.14, 0.18, 0.13, 0.10, 0.10, 0.16] [0.08, 0.10, 0.14, 0.18, 0.14, 0.11, 0.10, 0.15] [0.04, 0.15, 0.12, 0.19, 0.15, 0.14, 0.03, 0.18] [0.01, 0.04, 0.20, 0.10, 0.17, 0.24, 0.20, 0.05] [0.09, 0.11, 0.13, 0.16, 0.12, 0.13, 0.11, 0.14] [0.04, 0.16, 0.09, 0.14, 0.12, 0.15, 0.13, 0.15] [0.01, 0.03, 0.21, 0.13, 0.17, 0.24, 0.16, 0.04] [0.01, 0.02, 0.22, 0.14, 0.18, 0.24, 0.15, 0.05] [0.04, 0.01, 0.20, 0.20, 0.16, 0.13, 0.07, 0.19] [0.03, 0.02, 0.21, 0.22, 0.15, 0.14, 0.03, 0.20] [0.05, 0.12, 0.15, 0.17, 0.15, 0.16, 0.07, 0.13] [0.08, 0.11, 0.12, 0.19, 0.15, 0.08, 0.08, 0.20] [0.08, 0.27, 0.02, 0.07, 0.14, 0.12, 0.15, 0.16] [0.05, 0.01, 0.21, 0.21, 0.15, 0.12, 0.06, 0.20] [0.06, 0.13, 0.14, 0.20, 0.14, 0.14, 0.04, 0.16] [0.05, 0.09, 0.09, 0.13, 0.15, 0.15, 0.18, 0.15] [0.06, 0.11, 0.09, 0.14, 0.15, 0.12, 0.14, 0.18] [0.01, 0.03, 0.21, 0.11, 0.17, 0.24, 0.19, 0.05] [0.06, 0.01, 0.21, 0.20, 0.14, 0.13, 0.06, 0.19] [0.01, 0.04, 0.19, 0.09, 0.16, 0.25, 0.21, 0.04] [0.05, 0.17, 0.06, 0.13, 0.15, 0.12, 0.14, 0.18] [0.05, 0.02, 0.22, 0.22, 0.14, 0.11, 0.03, 0.22] [0.10, 0.20, 0.04, 0.06, 0.16, 0.15, 0.17, 0.12] [0.03, 0.14, 0.10, 0.13, 0.15, 0.16, 0.14, 0.14] [0.07, 0.11, 0.14, 0.19, 0.14, 0.10, 0.08, 0.17] [0.04, 0.14, 0.13, 0.17, 0.15, 0.16, 0.05, 0.17] [0.06, 0.16, 0.06, 0.12, 0.14, 0.13, 0.16, 0.17] [0.01, 0.03, 0.21, 0.13, 0.17, 0.24, 0.17, 0.04] [0.22, 0.07, 0.04, 0.06, 0.12, 0.12, 0.28, 0.08] [0.06, 0.13, 0.09, 0.14, 0.12, 0.11, 0.16, 0.19] [0.07, 0.11, 0.14, 0.19, 0.13, 0.09, 0.10, 0.16] [0.03, 0.17, 0.11, 0.15, 0.15, 0.13, 0.10, 0.16] [0.05, 0.13, 0.15, 0.17, 0.12, 0.12, 0.11, 0.16] [0.04, 0.15, 0.12, 0.18, 0.16, 0.12, 0.08, 0.18] [0.09, 0.23, 0.03, 0.08, 0.13, 0.14, 0.19, 0.11] [0.10, 0.21, 0.04, 0.10, 0.14, 0.13, 0.15, 0.13] [0.06, 0.12, 0.15, 0.20, 0.13, 0.09, 0.07, 0.18] [0.07, 0.21, 0.05, 0.09, 0.15, 0.14, 0.12, 0.18] [0.04, 0.14, 0.14, 0.18, 0.15, 0.13, 0.07, 0.16] [0.09, 0.10, 0.13, 0.17, 0.14, 0.10, 0.12, 0.16] [0.06, 0.02, 0.20, 0.22, 0.15, 0.10, 0.04, 0.21] [0.06, 0.25, 0.04, 0.10, 0.14, 0.13, 0.11, 0.17] [0.07, 0.11, 0.14, 0.19, 0.14, 0.12, 0.05, 0.18] [0.23, 0.09, 0.03, 0.04, 0.13, 0.13, 0.29, 0.07] [0.08, 0.09, 0.15, 0.19, 0.12, 0.11, 0.07, 0.18] [0.03, 0.15, 0.14, 0.18, 0.15, 0.14, 0.05, 0.16] [0.10, 0.08, 0.16, 0.18, 0.11, 0.12, 0.08, 0.16] [0.20, 0.09, 0.05, 0.07, 0.11, 0.11, 0.27, 0.10] [0.04, 0.12, 0.15, 0.19, 0.15, 0.13, 0.05, 0.18] [0.05, 0.01, 0.21, 0.21, 0.15, 0.12, 0.05, 0.20] [0.13, 0.07, 0.19, 0.19, 0.12, 0.12, 0.08, 0.09] [0.13, 0.07, 0.18, 0.19, 0.13, 0.13, 0.09, 0.08] [0.05, 0.12, 0.19, 0.20, 0.13, 0.15, 0.01, 0.14] [0.01, 0.05, 0.17, 0.10, 0.18, 0.25, 0.20, 0.04] [0.13, 0.08, 0.21, 0.20, 0.11, 0.14, 0.04, 0.10] [0.02, 0.17, 0.07, 0.12, 0.15, 0.18, 0.16, 0.12] [0.01, 0.04, 0.20, 0.13, 0.19, 0.25, 0.14, 0.04] [0.01, 0.03, 0.21, 0.14, 0.19, 0.24, 0.13, 0.04] [0.06, 0.01, 0.19, 0.19, 0.16, 0.15, 0.10, 0.14] [0.04, 0.01, 0.22, 0.22, 0.15, 0.16, 0.04, 0.17] [0.09, 0.11, 0.20, 0.19, 0.13, 0.17, 0.03, 0.09] [0.11, 0.08, 0.16, 0.19, 0.14, 0.10, 0.07, 0.14] [0.07, 0.25, 0.02, 0.07, 0.13, 0.14, 0.17, 0.14] [0.06, 0.01, 0.20, 0.20, 0.16, 0.15, 0.08, 0.15] [0.09, 0.11, 0.20, 0.21, 0.12, 0.14, 0.02, 0.11] [0.02, 0.10, 0.05, 0.11, 0.18, 0.19, 0.21, 0.13] [0.02, 0.14, 0.05, 0.10, 0.18, 0.17, 0.21, 0.14] [0.01, 0.04, 0.19, 0.11, 0.18, 0.25, 0.18, 0.04] [0.07, 0.01, 0.21, 0.20, 0.14, 0.15, 0.07, 0.15] [0.01, 0.06, 0.15, 0.09, 0.18, 0.26, 0.21, 0.04] [0.02, 0.19, 0.03, 0.10, 0.18, 0.15, 0.20, 0.13] [0.05, 0.01, 0.21, 0.21, 0.14, 0.14, 0.05, 0.18] [0.12, 0.18, 0.03, 0.05, 0.15, 0.17, 0.21, 0.09] [0.02, 0.16, 0.06, 0.10, 0.19, 0.19, 0.20, 0.10] [0.13, 0.08, 0.19, 0.19, 0.13, 0.12, 0.06, 0.10] [0.09, 0.12, 0.20, 0.18, 0.12, 0.17, 0.02, 0.10] [0.02, 0.17, 0.03, 0.09, 0.18, 0.17, 0.21, 0.14] [0.01, 0.04, 0.20, 0.13, 0.19, 0.25, 0.16, 0.04] [0.22, 0.04, 0.04, 0.07, 0.13, 0.17, 0.28, 0.05] [0.02, 0.14, 0.06, 0.12, 0.15, 0.16, 0.20, 0.14] [0.10, 0.08, 0.19, 0.20, 0.13, 0.12, 0.07, 0.11] [0.03, 0.16, 0.16, 0.18, 0.14, 0.15, 0.05, 0.13] [0.05, 0.13, 0.19, 0.19, 0.12, 0.14, 0.05, 0.14] [0.03, 0.13, 0.17, 0.20, 0.15, 0.14, 0.04, 0.14] [0.09, 0.21, 0.03, 0.07, 0.13, 0.16, 0.21, 0.09] [0.10, 0.20, 0.03, 0.08, 0.15, 0.15, 0.20, 0.09] [0.07, 0.11, 0.20, 0.22, 0.12, 0.12, 0.03, 0.15] [0.08, 0.21, 0.03, 0.06, 0.14, 0.16, 0.17, 0.14] [0.04, 0.14, 0.18, 0.20, 0.14, 0.15, 0.03, 0.13] [0.14, 0.08, 0.16, 0.17, 0.13, 0.12, 0.10, 0.09] [0.05, 0.01, 0.21, 0.21, 0.15, 0.14, 0.05, 0.17] [0.07, 0.26, 0.04, 0.08, 0.14, 0.14, 0.14, 0.14] [0.11, 0.09, 0.20, 0.21, 0.12, 0.14, 0.03, 0.12] [0.23, 0.06, 0.03, 0.05, 0.14, 0.16, 0.29, 0.05] [0.11, 0.07, 0.21, 0.21, 0.11, 0.13, 0.03, 0.13] [0.03, 0.14, 0.19, 0.20, 0.14, 0.16, 0.02, 0.13] [0.15, 0.06, 0.22, 0.20, 0.10, 0.13, 0.03, 0.10] [0.22, 0.05, 0.05, 0.07, 0.12, 0.16, 0.28, 0.05] [0.04, 0.11, 0.19, 0.20, 0.15, 0.14, 0.02, 0.13] [0.05, 0.01, 0.20, 0.20, 0.15, 0.15, 0.07, 0.16] [0.12, 0.07, 0.16, 0.18, 0.15, 0.16, 0.10, 0.06] [0.13, 0.07, 0.14, 0.18, 0.15, 0.17, 0.12, 0.05] [0.06, 0.12, 0.21, 0.20, 0.12, 0.18, 0.01, 0.10] [0.01, 0.05, 0.14, 0.14, 0.19, 0.26, 0.17, 0.04] [0.12, 0.08, 0.22, 0.20, 0.12, 0.18, 0.02, 0.06] [0.01, 0.16, 0.04, 0.11, 0.17, 0.20, 0.20, 0.12] [0.02, 0.04, 0.16, 0.15, 0.20, 0.25, 0.14, 0.03] [0.01, 0.04, 0.18, 0.16, 0.20, 0.25, 0.12, 0.04] [0.05, 0.01, 0.17, 0.18, 0.17, 0.16, 0.13, 0.13] [0.04, 0.01, 0.20, 0.20, 0.16, 0.18, 0.08, 0.14] [0.10, 0.10, 0.21, 0.20, 0.13, 0.19, 0.02, 0.06] [0.09, 0.07, 0.15, 0.18, 0.15, 0.14, 0.10, 0.11] [0.09, 0.22, 0.02, 0.06, 0.13, 0.18, 0.20, 0.10] [0.05, 0.01, 0.18, 0.19, 0.16, 0.16, 0.11, 0.13] [0.09, 0.11, 0.21, 0.20, 0.13, 0.18, 0.01, 0.07] [0.01, 0.11, 0.03, 0.11, 0.18, 0.19, 0.22, 0.15] [0.01, 0.15, 0.02, 0.08, 0.19, 0.19, 0.23, 0.13] [0.01, 0.04, 0.17, 0.15, 0.20, 0.26, 0.14, 0.04] [0.06, 0.01, 0.19, 0.19, 0.16, 0.17, 0.10, 0.13] [0.02, 0.06, 0.13, 0.13, 0.19, 0.27, 0.18, 0.04] [0.01, 0.19, 0.02, 0.08, 0.18, 0.18, 0.23, 0.12] [0.05, 0.01, 0.19, 0.20, 0.15, 0.16, 0.09, 0.14] [0.16, 0.15, 0.02, 0.05, 0.15, 0.19, 0.23, 0.05] [0.01, 0.15, 0.02, 0.09, 0.19, 0.20, 0.23, 0.11] [0.12, 0.08, 0.16, 0.18, 0.15, 0.15, 0.09, 0.07] [0.09, 0.11, 0.21, 0.19, 0.12, 0.19, 0.01, 0.07] [0.02, 0.17, 0.01, 0.07, 0.18, 0.18, 0.24, 0.13] [0.02, 0.04, 0.17, 0.15, 0.20, 0.25, 0.14, 0.03] [0.22, 0.03, 0.05, 0.09, 0.14, 0.20, 0.25, 0.02] [0.01, 0.15, 0.03, 0.10, 0.17, 0.19, 0.22, 0.13] [0.10, 0.07, 0.17, 0.20, 0.14, 0.15, 0.10, 0.07] [0.04, 0.16, 0.19, 0.19, 0.13, 0.17, 0.02, 0.10] [0.05, 0.13, 0.21, 0.20, 0.12, 0.16, 0.02, 0.10] [0.03, 0.14, 0.19, 0.20, 0.14, 0.17, 0.02, 0.11] [0.12, 0.18, 0.01, 0.06, 0.14, 0.19, 0.24, 0.06] [0.13, 0.17, 0.02, 0.06, 0.15, 0.18, 0.23, 0.06] [0.05, 0.12, 0.20, 0.21, 0.13, 0.15, 0.02, 0.12] [0.11, 0.17, 0.02, 0.05, 0.14, 0.19, 0.22, 0.09] [0.04, 0.15, 0.19, 0.20, 0.14, 0.17, 0.02, 0.09] [0.13, 0.08, 0.13, 0.17, 0.15, 0.16, 0.13, 0.06] [0.05, 0.01, 0.19, 0.20, 0.16, 0.16, 0.10, 0.14] [0.09, 0.23, 0.03, 0.06, 0.14, 0.18, 0.19, 0.08] [0.10, 0.09, 0.21, 0.20, 0.13, 0.18, 0.02, 0.08] [0.23, 0.05, 0.03, 0.07, 0.16, 0.20, 0.26, 0.02] [0.10, 0.07, 0.22, 0.21, 0.12, 0.17, 0.02, 0.08] [0.04, 0.14, 0.21, 0.20, 0.13, 0.17, 0.01, 0.10] [0.13, 0.07, 0.22, 0.20, 0.12, 0.18, 0.02, 0.06] [0.22, 0.04, 0.05, 0.09, 0.14, 0.19, 0.24, 0.03] [0.04, 0.12, 0.20, 0.21, 0.14, 0.17, 0.02, 0.10] [0.05, 0.01, 0.19, 0.19, 0.16, 0.17, 0.11, 0.13] [0.13, 0.06, 0.15, 0.19, 0.16, 0.17, 0.10, 0.05] [0.13, 0.05, 0.14, 0.19, 0.16, 0.18, 0.11, 0.04] [0.06, 0.11, 0.20, 0.21, 0.14, 0.20, 0.01, 0.07] [0.01, 0.04, 0.13, 0.19, 0.21, 0.26, 0.13, 0.03] [0.10, 0.07, 0.21, 0.21, 0.14, 0.20, 0.02, 0.05] [0.01, 0.16, 0.02, 0.12, 0.18, 0.19, 0.21, 0.11] [0.02, 0.04, 0.13, 0.19, 0.21, 0.25, 0.13, 0.03] [0.01, 0.03, 0.16, 0.20, 0.22, 0.25, 0.11, 0.03] [0.06, 0.01, 0.15, 0.19, 0.18, 0.16, 0.14, 0.12] [0.05, 0.01, 0.18, 0.20, 0.17, 0.17, 0.10, 0.13] [0.08, 0.09, 0.21, 0.21, 0.15, 0.20, 0.01, 0.04] [0.11, 0.06, 0.15, 0.19, 0.16, 0.15, 0.10, 0.08] [0.11, 0.20, 0.01, 0.06, 0.15, 0.19, 0.21, 0.07] [0.06, 0.01, 0.17, 0.19, 0.17, 0.16, 0.12, 0.12] [0.07, 0.10, 0.20, 0.21, 0.15, 0.20, 0.01, 0.05] [0.01, 0.13, 0.02, 0.12, 0.19, 0.18, 0.21, 0.15] [0.01, 0.16, 0.01, 0.09, 0.19, 0.18, 0.23, 0.13] [0.01, 0.03, 0.15, 0.20, 0.21, 0.25, 0.11, 0.03] [0.06, 0.01, 0.17, 0.19, 0.16, 0.16, 0.12, 0.12] [0.01, 0.05, 0.12, 0.18, 0.21, 0.26, 0.13, 0.03] [0.01, 0.18, 0.01, 0.08, 0.19, 0.18, 0.23, 0.10] [0.06, 0.01, 0.17, 0.19, 0.16, 0.16, 0.11, 0.13] [0.16, 0.15, 0.01, 0.05, 0.16, 0.20, 0.23, 0.04] [0.01, 0.16, 0.02, 0.10, 0.19, 0.19, 0.23, 0.10] [0.12, 0.07, 0.16, 0.19, 0.16, 0.17, 0.09, 0.05] [0.08, 0.10, 0.21, 0.20, 0.14, 0.20, 0.01, 0.05] [0.01, 0.17, 0.01, 0.08, 0.19, 0.18, 0.24, 0.12] [0.02, 0.04, 0.14, 0.20, 0.21, 0.25, 0.12, 0.02] [0.21, 0.02, 0.03, 0.12, 0.16, 0.20, 0.23, 0.02] [0.01, 0.16, 0.02, 0.10, 0.18, 0.19, 0.23, 0.12] [0.11, 0.05, 0.17, 0.20, 0.15, 0.17, 0.10, 0.05] [0.03, 0.14, 0.21, 0.21, 0.14, 0.19, 0.01, 0.07] [0.04, 0.12, 0.21, 0.21, 0.14, 0.19, 0.01, 0.08] [0.03, 0.13, 0.20, 0.21, 0.15, 0.18, 0.01, 0.08] [0.12, 0.17, 0.01, 0.06, 0.15, 0.21, 0.23, 0.04] [0.13, 0.16, 0.01, 0.07, 0.17, 0.20, 0.23, 0.04] [0.04, 0.12, 0.21, 0.22, 0.14, 0.17, 0.01, 0.09] [0.13, 0.17, 0.01, 0.05, 0.16, 0.20, 0.23, 0.05] [0.03, 0.14, 0.21, 0.21, 0.14, 0.19, 0.01, 0.07] [0.13, 0.06, 0.13, 0.18, 0.16, 0.17, 0.12, 0.05] [0.05, 0.01, 0.17, 0.19, 0.17, 0.16, 0.12, 0.13] [0.11, 0.21, 0.01, 0.06, 0.16, 0.19, 0.21, 0.05] [0.09, 0.08, 0.20, 0.21, 0.15, 0.19, 0.02, 0.06] [0.22, 0.04, 0.02, 0.10, 0.17, 0.20, 0.24, 0.02] [0.09, 0.06, 0.22, 0.22, 0.14, 0.19, 0.02, 0.06] [0.03, 0.13, 0.21, 0.21, 0.14, 0.19, 0.01, 0.07] [0.11, 0.07, 0.22, 0.21, 0.14, 0.19, 0.02, 0.04] [0.21, 0.03, 0.04, 0.12, 0.16, 0.20, 0.22, 0.02] [0.03, 0.12, 0.21, 0.21, 0.15, 0.19, 0.01, 0.08] [0.06, 0.01, 0.17, 0.19, 0.17, 0.16, 0.12, 0.12] [0.13, 0.05, 0.13, 0.19, 0.14, 0.18, 0.15, 0.04] [0.14, 0.05, 0.12, 0.18, 0.14, 0.18, 0.16, 0.03] [0.07, 0.10, 0.18, 0.21, 0.15, 0.21, 0.02, 0.06] [0.01, 0.04, 0.12, 0.21, 0.21, 0.25, 0.13, 0.03] [0.10, 0.07, 0.20, 0.21, 0.14, 0.20, 0.03, 0.04] [0.01, 0.15, 0.02, 0.14, 0.18, 0.20, 0.22, 0.10] [0.01, 0.04, 0.12, 0.21, 0.21, 0.24, 0.14, 0.02] [0.01, 0.03, 0.14, 0.22, 0.22, 0.24, 0.12, 0.03] [0.07, 0.01, 0.15, 0.18, 0.16, 0.16, 0.17, 0.10] [0.07, 0.01, 0.16, 0.19, 0.15, 0.17, 0.15, 0.11] [0.09, 0.09, 0.20, 0.21, 0.15, 0.21, 0.02, 0.04] [0.12, 0.05, 0.13, 0.18, 0.14, 0.16, 0.15, 0.07] [0.14, 0.17, 0.01, 0.06, 0.10, 0.22, 0.26, 0.04] [0.07, 0.01, 0.16, 0.18, 0.16, 0.16, 0.16, 0.10] [0.08, 0.09, 0.19, 0.22, 0.15, 0.21, 0.02, 0.04] [0.01, 0.12, 0.02, 0.13, 0.18, 0.19, 0.22, 0.14] [0.01, 0.15, 0.01, 0.11, 0.18, 0.19, 0.24, 0.11] [0.01, 0.03, 0.13, 0.22, 0.22, 0.24, 0.12, 0.03] [0.08, 0.01, 0.16, 0.18, 0.15, 0.16, 0.16, 0.11] [0.01, 0.04, 0.11, 0.21, 0.21, 0.25, 0.14, 0.03] [0.01, 0.17, 0.01, 0.11, 0.18, 0.20, 0.24, 0.09] [0.08, 0.01, 0.16, 0.18, 0.14, 0.16, 0.16, 0.11] [0.18, 0.12, 0.01, 0.06, 0.12, 0.23, 0.27, 0.02] [0.01, 0.15, 0.01, 0.12, 0.19, 0.20, 0.23, 0.09] [0.13, 0.06, 0.13, 0.18, 0.14, 0.17, 0.14, 0.05] [0.09, 0.09, 0.19, 0.21, 0.14, 0.21, 0.02, 0.04] [0.01, 0.16, 0.01, 0.10, 0.18, 0.20, 0.24, 0.10] [0.01, 0.03, 0.13, 0.22, 0.21, 0.24, 0.13, 0.02] [0.19, 0.02, 0.03, 0.15, 0.17, 0.20, 0.22, 0.02] [0.01, 0.16, 0.01, 0.12, 0.17, 0.20, 0.23, 0.10] [0.12, 0.04, 0.14, 0.19, 0.13, 0.17, 0.15, 0.05] [0.03, 0.14, 0.19, 0.21, 0.16, 0.20, 0.01, 0.06] [0.03, 0.12, 0.20, 0.21, 0.16, 0.20, 0.02, 0.06] [0.03, 0.13, 0.19, 0.21, 0.17, 0.20, 0.02, 0.07] [0.14, 0.15, 0.00, 0.07, 0.11, 0.23, 0.27, 0.03] [0.14, 0.14, 0.01, 0.07, 0.12, 0.22, 0.26, 0.03] [0.04, 0.13, 0.19, 0.21, 0.15, 0.19, 0.02, 0.08] [0.17, 0.13, 0.01, 0.05, 0.11, 0.24, 0.28, 0.03] [0.03, 0.13, 0.19, 0.21, 0.16, 0.20, 0.01, 0.05] [0.13, 0.06, 0.11, 0.18, 0.14, 0.18, 0.16, 0.05] [0.07, 0.01, 0.16, 0.19, 0.15, 0.17, 0.15, 0.11] [0.14, 0.17, 0.01, 0.06, 0.11, 0.23, 0.26, 0.03] [0.10, 0.07, 0.19, 0.21, 0.14, 0.20, 0.03, 0.05] [0.20, 0.03, 0.02, 0.13, 0.17, 0.20, 0.23, 0.01] [0.09, 0.06, 0.20, 0.21, 0.15, 0.20, 0.04, 0.05] [0.03, 0.13, 0.20, 0.21, 0.16, 0.20, 0.01, 0.06] [0.12, 0.06, 0.20, 0.21, 0.14, 0.20, 0.03, 0.04] [0.19, 0.02, 0.04, 0.15, 0.16, 0.20, 0.22, 0.02] [0.03, 0.13, 0.19, 0.21, 0.16, 0.20, 0.02, 0.07] [0.07, 0.01, 0.16, 0.18, 0.15, 0.16, 0.16, 0.10] [0.14, 0.04, 0.12, 0.19, 0.11, 0.18, 0.18, 0.04] [0.15, 0.04, 0.11, 0.19, 0.11, 0.19, 0.19, 0.03] [0.08, 0.09, 0.17, 0.21, 0.13, 0.22, 0.06, 0.05] [0.01, 0.04, 0.11, 0.21, 0.19, 0.23, 0.16, 0.03] [0.10, 0.07, 0.19, 0.21, 0.13, 0.21, 0.05, 0.03] [0.00, 0.14, 0.02, 0.14, 0.18, 0.19, 0.22, 0.10] [0.01, 0.04, 0.12, 0.21, 0.19, 0.23, 0.16, 0.03] [0.01, 0.04, 0.13, 0.22, 0.20, 0.23, 0.14, 0.03] [0.07, 0.01, 0.13, 0.18, 0.16, 0.17, 0.17, 0.11] [0.07, 0.01, 0.14, 0.18, 0.15, 0.17, 0.17, 0.12] [0.09, 0.08, 0.19, 0.22, 0.13, 0.22, 0.05, 0.03] [0.14, 0.04, 0.12, 0.18, 0.12, 0.17, 0.18, 0.06] [0.15, 0.14, 0.01, 0.07, 0.08, 0.24, 0.29, 0.03] [0.08, 0.01, 0.14, 0.18, 0.15, 0.17, 0.17, 0.11] [0.09, 0.08, 0.18, 0.22, 0.13, 0.22, 0.05, 0.03] [0.00, 0.12, 0.02, 0.13, 0.18, 0.17, 0.22, 0.14] [0.01, 0.14, 0.01, 0.12, 0.19, 0.19, 0.24, 0.11] [0.01, 0.04, 0.12, 0.21, 0.20, 0.23, 0.15, 0.03] [0.08, 0.01, 0.14, 0.18, 0.15, 0.17, 0.17, 0.11] [0.01, 0.05, 0.11, 0.21, 0.19, 0.24, 0.16, 0.03] [0.01, 0.15, 0.01, 0.12, 0.18, 0.20, 0.25, 0.08] [0.08, 0.01, 0.14, 0.18, 0.14, 0.16, 0.17, 0.11] [0.18, 0.11, 0.00, 0.07, 0.09, 0.25, 0.29, 0.02] [0.01, 0.14, 0.01, 0.13, 0.19, 0.20, 0.24, 0.10] [0.14, 0.05, 0.12, 0.18, 0.11, 0.18, 0.18, 0.04] [0.09, 0.08, 0.18, 0.21, 0.12, 0.22, 0.06, 0.04] [0.01, 0.15, 0.01, 0.11, 0.18, 0.19, 0.25, 0.10] [0.01, 0.04, 0.12, 0.22, 0.20, 0.23, 0.15, 0.02] [0.16, 0.02, 0.03, 0.17, 0.18, 0.20, 0.21, 0.03] [0.01, 0.15, 0.01, 0.13, 0.18, 0.19, 0.24, 0.10] [0.13, 0.04, 0.13, 0.19, 0.11, 0.18, 0.18, 0.04] [0.02, 0.13, 0.18, 0.21, 0.18, 0.21, 0.02, 0.05] [0.02, 0.13, 0.19, 0.21, 0.17, 0.21, 0.02, 0.05] [0.01, 0.13, 0.18, 0.21, 0.18, 0.20, 0.02, 0.06] [0.15, 0.13, 0.00, 0.08, 0.09, 0.25, 0.29, 0.02] [0.15, 0.12, 0.00, 0.08, 0.09, 0.24, 0.29, 0.02] [0.02, 0.13, 0.19, 0.22, 0.16, 0.20, 0.02, 0.06] [0.17, 0.11, 0.00, 0.06, 0.08, 0.25, 0.30, 0.02] [0.02, 0.13, 0.18, 0.21, 0.17, 0.21, 0.02, 0.05] [0.14, 0.05, 0.11, 0.18, 0.11, 0.18, 0.18, 0.04] [0.07, 0.01, 0.14, 0.18, 0.15, 0.17, 0.17, 0.11] [0.15, 0.14, 0.01, 0.07, 0.08, 0.25, 0.29, 0.02] [0.10, 0.07, 0.18, 0.21, 0.13, 0.21, 0.06, 0.04] [0.17, 0.03, 0.02, 0.16, 0.18, 0.20, 0.21, 0.02] [0.09, 0.06, 0.19, 0.21, 0.14, 0.20, 0.07, 0.05] [0.02, 0.13, 0.19, 0.21, 0.17, 0.21, 0.02, 0.05] [0.11, 0.06, 0.19, 0.21, 0.13, 0.21, 0.06, 0.03] [0.17, 0.02, 0.04, 0.17, 0.18, 0.19, 0.21, 0.03] [0.02, 0.13, 0.19, 0.21, 0.18, 0.20, 0.02, 0.05] [0.07, 0.01, 0.14, 0.18, 0.15, 0.17, 0.17, 0.11] [0.14, 0.04, 0.11, 0.19, 0.11, 0.18, 0.18, 0.04] [0.15, 0.04, 0.11, 0.19, 0.11, 0.19, 0.19, 0.03] [0.09, 0.09, 0.16, 0.21, 0.12, 0.22, 0.07, 0.05] [0.01, 0.04, 0.12, 0.22, 0.19, 0.23, 0.16, 0.03] [0.10, 0.07, 0.18, 0.21, 0.13, 0.21, 0.07, 0.03] [0.01, 0.14, 0.02, 0.14, 0.18, 0.18, 0.23, 0.12] [0.02, 0.05, 0.12, 0.22, 0.19, 0.23, 0.16, 0.03] [0.01, 0.04, 0.12, 0.22, 0.20, 0.23, 0.15, 0.03] [0.07, 0.01, 0.13, 0.18, 0.16, 0.17, 0.17, 0.11] [0.08, 0.01, 0.14, 0.18, 0.14, 0.17, 0.17, 0.11] [0.09, 0.08, 0.18, 0.22, 0.13, 0.22, 0.06, 0.03] [0.14, 0.04, 0.11, 0.19, 0.11, 0.17, 0.18, 0.05] [0.16, 0.12, 0.01, 0.09, 0.07, 0.24, 0.29, 0.02] [0.07, 0.01, 0.14, 0.18, 0.15, 0.17, 0.17, 0.11] [0.09, 0.08, 0.17, 0.22, 0.13, 0.22, 0.06, 0.03] [0.00, 0.12, 0.02, 0.14, 0.18, 0.16, 0.22, 0.15] [0.01, 0.14, 0.01, 0.13, 0.19, 0.18, 0.24, 0.11] [0.01, 0.04, 0.12, 0.22, 0.20, 0.23, 0.15, 0.03] [0.08, 0.01, 0.13, 0.18, 0.15, 0.17, 0.17, 0.11] [0.02, 0.05, 0.11, 0.22, 0.19, 0.23, 0.16, 0.03] [0.01, 0.15, 0.01, 0.13, 0.18, 0.19, 0.25, 0.09] [0.09, 0.01, 0.14, 0.18, 0.13, 0.17, 0.17, 0.11] [0.19, 0.10, 0.01, 0.09, 0.07, 0.25, 0.29, 0.01] [0.01, 0.14, 0.01, 0.13, 0.18, 0.18, 0.24, 0.11] [0.14, 0.04, 0.12, 0.19, 0.10, 0.18, 0.18, 0.04] [0.10, 0.08, 0.17, 0.21, 0.11, 0.22, 0.07, 0.04] [0.01, 0.15, 0.01, 0.12, 0.18, 0.18, 0.25, 0.10] [0.02, 0.04, 0.12, 0.22, 0.20, 0.23, 0.16, 0.03] [0.15, 0.02, 0.03, 0.19, 0.19, 0.19, 0.20, 0.03] [0.01, 0.15, 0.01, 0.13, 0.18, 0.18, 0.24, 0.11] [0.13, 0.04, 0.12, 0.19, 0.11, 0.18, 0.18, 0.04] [0.01, 0.14, 0.18, 0.21, 0.19, 0.20, 0.01, 0.06] [0.01, 0.13, 0.19, 0.21, 0.19, 0.20, 0.01, 0.06] [0.01, 0.13, 0.18, 0.21, 0.19, 0.20, 0.02, 0.07] [0.16, 0.11, 0.00, 0.09, 0.08, 0.25, 0.29, 0.02] [0.16, 0.11, 0.00, 0.10, 0.08, 0.24, 0.28, 0.02] [0.02, 0.13, 0.19, 0.22, 0.17, 0.20, 0.02, 0.06] [0.17, 0.10, 0.01, 0.08, 0.07, 0.25, 0.30, 0.02] [0.01, 0.13, 0.18, 0.21, 0.19, 0.21, 0.02, 0.05] [0.14, 0.05, 0.11, 0.19, 0.11, 0.18, 0.19, 0.04] [0.08, 0.01, 0.14, 0.18, 0.15, 0.17, 0.17, 0.11] [0.16, 0.13, 0.01, 0.08, 0.06, 0.25, 0.29, 0.02] [0.10, 0.07, 0.17, 0.21, 0.12, 0.21, 0.07, 0.04] [0.16, 0.02, 0.02, 0.18, 0.19, 0.19, 0.21, 0.03] [0.09, 0.06, 0.18, 0.21, 0.13, 0.20, 0.08, 0.05] [0.01, 0.13, 0.19, 0.21, 0.18, 0.20, 0.01, 0.06] [0.11, 0.07, 0.18, 0.21, 0.12, 0.21, 0.07, 0.03] [0.15, 0.02, 0.04, 0.18, 0.18, 0.19, 0.20, 0.03] [0.02, 0.13, 0.18, 0.21, 0.18, 0.20, 0.02, 0.06] [0.08, 0.01, 0.14, 0.18, 0.15, 0.17, 0.17, 0.11] [0.14, 0.04, 0.10, 0.19, 0.10, 0.19, 0.20, 0.04] [0.15, 0.04, 0.09, 0.20, 0.10, 0.20, 0.20, 0.03] [0.08, 0.09, 0.15, 0.22, 0.12, 0.22, 0.09, 0.05] [0.01, 0.05, 0.10, 0.22, 0.18, 0.23, 0.17, 0.03] [0.09, 0.07, 0.16, 0.22, 0.13, 0.21, 0.08, 0.03] [0.01, 0.14, 0.01, 0.14, 0.17, 0.18, 0.24, 0.12] [0.02, 0.05, 0.11, 0.23, 0.18, 0.23, 0.16, 0.02] [0.01, 0.04, 0.11, 0.22, 0.19, 0.23, 0.16, 0.03] [0.07, 0.01, 0.13, 0.18, 0.16, 0.17, 0.17, 0.11] [0.08, 0.01, 0.14, 0.18, 0.13, 0.17, 0.18, 0.12] [0.09, 0.08, 0.16, 0.22, 0.13, 0.22, 0.07, 0.03] [0.14, 0.04, 0.10, 0.19, 0.11, 0.18, 0.19, 0.05] [0.15, 0.12, 0.01, 0.10, 0.06, 0.25, 0.30, 0.02] [0.08, 0.01, 0.14, 0.18, 0.15, 0.17, 0.17, 0.11] [0.09, 0.08, 0.15, 0.22, 0.14, 0.22, 0.07, 0.03] [0.00, 0.12, 0.02, 0.14, 0.18, 0.16, 0.23, 0.14] [0.01, 0.13, 0.01, 0.13, 0.19, 0.18, 0.24, 0.11] [0.01, 0.04, 0.11, 0.22, 0.19, 0.23, 0.17, 0.03] [0.08, 0.01, 0.13, 0.18, 0.14, 0.17, 0.17, 0.11] [0.02, 0.05, 0.10, 0.22, 0.17, 0.24, 0.17, 0.03] [0.01, 0.15, 0.01, 0.13, 0.18, 0.19, 0.25, 0.09] [0.09, 0.01, 0.13, 0.18, 0.12, 0.17, 0.18, 0.11] [0.17, 0.10, 0.00, 0.10, 0.06, 0.25, 0.29, 0.01] [0.01, 0.14, 0.01, 0.13, 0.18, 0.18, 0.24, 0.11] [0.14, 0.04, 0.09, 0.19, 0.10, 0.19, 0.20, 0.05] [0.09, 0.08, 0.16, 0.22, 0.11, 0.22, 0.08, 0.04] [0.01, 0.15, 0.01, 0.13, 0.18, 0.18, 0.25, 0.10] [0.02, 0.04, 0.10, 0.22, 0.19, 0.23, 0.17, 0.02] [0.15, 0.02, 0.03, 0.19, 0.18, 0.19, 0.20, 0.04] [0.01, 0.14, 0.01, 0.14, 0.18, 0.18, 0.24, 0.11] [0.14, 0.04, 0.10, 0.20, 0.10, 0.19, 0.19, 0.04] [0.01, 0.14, 0.17, 0.21, 0.20, 0.21, 0.01, 0.05] [0.01, 0.13, 0.18, 0.21, 0.19, 0.21, 0.01, 0.05] [0.01, 0.13, 0.17, 0.21, 0.20, 0.21, 0.02, 0.06] [0.15, 0.12, 0.00, 0.11, 0.07, 0.25, 0.29, 0.02] [0.15, 0.11, 0.00, 0.11, 0.07, 0.25, 0.29, 0.02] [0.02, 0.13, 0.18, 0.22, 0.18, 0.21, 0.01, 0.05] [0.16, 0.10, 0.00, 0.10, 0.06, 0.26, 0.30, 0.02] [0.01, 0.14, 0.17, 0.22, 0.20, 0.21, 0.02, 0.04] [0.14, 0.05, 0.10, 0.19, 0.10, 0.19, 0.20, 0.04] [0.08, 0.01, 0.14, 0.18, 0.15, 0.17, 0.17, 0.11] [0.15, 0.12, 0.00, 0.09, 0.06, 0.25, 0.30, 0.02] [0.09, 0.07, 0.16, 0.21, 0.13, 0.21, 0.08, 0.04] [0.16, 0.03, 0.02, 0.18, 0.18, 0.19, 0.20, 0.03] [0.09, 0.07, 0.16, 0.21, 0.14, 0.20, 0.10, 0.05] [0.01, 0.13, 0.18, 0.21, 0.19, 0.21, 0.01, 0.05] [0.10, 0.07, 0.16, 0.21, 0.14, 0.21, 0.08, 0.03] [0.15, 0.02, 0.04, 0.18, 0.18, 0.19, 0.20, 0.03] [0.01, 0.13, 0.18, 0.21, 0.19, 0.21, 0.01, 0.05] [0.08, 0.01, 0.13, 0.18, 0.15, 0.17, 0.17, 0.12] [0.14, 0.04, 0.10, 0.20, 0.08, 0.20, 0.20, 0.04] [0.15, 0.04, 0.09, 0.20, 0.09, 0.20, 0.20, 0.03] [0.09, 0.08, 0.14, 0.22, 0.12, 0.22, 0.10, 0.04] [0.02, 0.04, 0.10, 0.23, 0.17, 0.24, 0.18, 0.03] [0.10, 0.07, 0.16, 0.21, 0.13, 0.21, 0.09, 0.03] [0.01, 0.13, 0.01, 0.16, 0.16, 0.18, 0.24, 0.12] [0.02, 0.05, 0.10, 0.23, 0.17, 0.24, 0.17, 0.02] [0.02, 0.04, 0.10, 0.22, 0.19, 0.23, 0.17, 0.03] [0.07, 0.01, 0.12, 0.18, 0.16, 0.17, 0.17, 0.11] [0.08, 0.01, 0.13, 0.18, 0.12, 0.18, 0.18, 0.11] [0.09, 0.07, 0.16, 0.22, 0.13, 0.22, 0.08, 0.03] [0.14, 0.04, 0.10, 0.19, 0.09, 0.19, 0.19, 0.05] [0.15, 0.12, 0.01, 0.12, 0.05, 0.25, 0.29, 0.02] [0.08, 0.01, 0.13, 0.18, 0.14, 0.17, 0.17, 0.11] [0.09, 0.08, 0.14, 0.22, 0.13, 0.22, 0.09, 0.03] [0.00, 0.12, 0.02, 0.15, 0.17, 0.17, 0.23, 0.14] [0.01, 0.13, 0.01, 0.14, 0.18, 0.18, 0.25, 0.11] [0.02, 0.04, 0.10, 0.22, 0.19, 0.23, 0.18, 0.03] [0.09, 0.01, 0.12, 0.18, 0.13, 0.18, 0.18, 0.11] [0.02, 0.05, 0.10, 0.23, 0.16, 0.24, 0.17, 0.03] [0.01, 0.14, 0.01, 0.15, 0.16, 0.19, 0.25, 0.09] [0.10, 0.01, 0.13, 0.19, 0.11, 0.18, 0.18, 0.11] [0.16, 0.10, 0.00, 0.13, 0.05, 0.26, 0.29, 0.01] [0.01, 0.13, 0.01, 0.15, 0.17, 0.19, 0.25, 0.11] [0.14, 0.05, 0.10, 0.20, 0.08, 0.19, 0.20, 0.04] [0.10, 0.08, 0.15, 0.22, 0.11, 0.22, 0.10, 0.04] [0.01, 0.14, 0.01, 0.14, 0.17, 0.18, 0.25, 0.11] [0.02, 0.04, 0.10, 0.23, 0.18, 0.23, 0.17, 0.02] [0.14, 0.02, 0.03, 0.19, 0.19, 0.19, 0.20, 0.03] [0.01, 0.13, 0.01, 0.15, 0.16, 0.18, 0.25, 0.11] [0.14, 0.04, 0.10, 0.20, 0.09, 0.19, 0.20, 0.04] [0.01, 0.14, 0.17, 0.22, 0.20, 0.21, 0.01, 0.05] [0.01, 0.13, 0.18, 0.22, 0.20, 0.21, 0.01, 0.05] [0.01, 0.13, 0.17, 0.21, 0.20, 0.21, 0.01, 0.05] [0.14, 0.11, 0.00, 0.13, 0.06, 0.26, 0.29, 0.01] [0.14, 0.11, 0.00, 0.13, 0.06, 0.25, 0.29, 0.01] [0.01, 0.13, 0.18, 0.22, 0.19, 0.21, 0.01, 0.05] [0.16, 0.10, 0.00, 0.12, 0.05, 0.26, 0.30, 0.01] [0.01, 0.13, 0.17, 0.22, 0.20, 0.21, 0.01, 0.04] [0.14, 0.05, 0.10, 0.20, 0.08, 0.19, 0.20, 0.04] [0.08, 0.01, 0.13, 0.18, 0.15, 0.17, 0.17, 0.10] [0.15, 0.12, 0.00, 0.11, 0.05, 0.25, 0.30, 0.02] [0.09, 0.07, 0.15, 0.21, 0.13, 0.21, 0.09, 0.04] [0.15, 0.03, 0.03, 0.19, 0.18, 0.20, 0.20, 0.03] [0.09, 0.06, 0.15, 0.21, 0.13, 0.20, 0.11, 0.05] [0.01, 0.13, 0.18, 0.22, 0.19, 0.21, 0.01, 0.05] [0.10, 0.07, 0.15, 0.21, 0.13, 0.21, 0.10, 0.03] [0.15, 0.02, 0.04, 0.19, 0.18, 0.19, 0.19, 0.03] [0.01, 0.13, 0.18, 0.22, 0.19, 0.21, 0.01, 0.05] [0.08, 0.01, 0.12, 0.18, 0.14, 0.17, 0.18, 0.11] [0.14, 0.04, 0.10, 0.20, 0.08, 0.20, 0.20, 0.04] [0.14, 0.04, 0.09, 0.20, 0.09, 0.20, 0.20, 0.03] [0.08, 0.08, 0.14, 0.22, 0.11, 0.22, 0.10, 0.05] [0.02, 0.05, 0.10, 0.23, 0.16, 0.24, 0.18, 0.02] [0.09, 0.07, 0.16, 0.22, 0.12, 0.21, 0.09, 0.04] [0.01, 0.13, 0.01, 0.16, 0.16, 0.19, 0.24, 0.11] [0.02, 0.05, 0.10, 0.24, 0.16, 0.24, 0.18, 0.02] [0.01, 0.04, 0.10, 0.23, 0.18, 0.23, 0.18, 0.03] [0.07, 0.01, 0.12, 0.18, 0.16, 0.18, 0.18, 0.11] [0.08, 0.01, 0.12, 0.19, 0.12, 0.18, 0.18, 0.11] [0.09, 0.07, 0.16, 0.22, 0.12, 0.22, 0.09, 0.03] [0.14, 0.04, 0.11, 0.20, 0.09, 0.19, 0.19, 0.05] [0.15, 0.12, 0.01, 0.12, 0.04, 0.25, 0.30, 0.02] [0.08, 0.01, 0.13, 0.18, 0.14, 0.18, 0.18, 0.10] [0.09, 0.07, 0.15, 0.22, 0.13, 0.22, 0.09, 0.04] [0.00, 0.12, 0.02, 0.15, 0.18, 0.17, 0.23, 0.13] [0.01, 0.13, 0.01, 0.15, 0.18, 0.18, 0.24, 0.10] [0.01, 0.04, 0.10, 0.23, 0.18, 0.23, 0.18, 0.03] [0.08, 0.01, 0.12, 0.19, 0.13, 0.18, 0.18, 0.11] [0.02, 0.05, 0.10, 0.24, 0.15, 0.25, 0.18, 0.02] [0.01, 0.14, 0.01, 0.15, 0.16, 0.19, 0.25, 0.09] [0.09, 0.01, 0.12, 0.19, 0.11, 0.18, 0.19, 0.11] [0.16, 0.10, 0.01, 0.13, 0.05, 0.26, 0.29, 0.01] [0.01, 0.13, 0.01, 0.15, 0.17, 0.19, 0.25, 0.10] [0.13, 0.05, 0.10, 0.20, 0.08, 0.20, 0.20, 0.05] [0.09, 0.07, 0.15, 0.22, 0.10, 0.22, 0.09, 0.04] [0.01, 0.14, 0.01, 0.14, 0.17, 0.19, 0.25, 0.10] [0.02, 0.04, 0.10, 0.23, 0.17, 0.24, 0.18, 0.02] [0.13, 0.02, 0.04, 0.19, 0.19, 0.20, 0.20, 0.04] [0.01, 0.14, 0.01, 0.15, 0.17, 0.18, 0.24, 0.10] [0.14, 0.04, 0.10, 0.20, 0.09, 0.20, 0.20, 0.04] [0.01, 0.13, 0.17, 0.22, 0.20, 0.21, 0.01, 0.05] [0.01, 0.12, 0.18, 0.22, 0.20, 0.21, 0.01, 0.05] [0.01, 0.13, 0.17, 0.22, 0.20, 0.21, 0.01, 0.05] [0.14, 0.11, 0.00, 0.13, 0.05, 0.26, 0.29, 0.01] [0.14, 0.11, 0.00, 0.13, 0.06, 0.25, 0.29, 0.01] [0.01, 0.13, 0.18, 0.22, 0.19, 0.21, 0.01, 0.05] [0.15, 0.10, 0.00, 0.12, 0.04, 0.26, 0.30, 0.01] [0.01, 0.13, 0.17, 0.22, 0.20, 0.22, 0.01, 0.04] [0.13, 0.05, 0.10, 0.20, 0.08, 0.20, 0.20, 0.04] [0.08, 0.01, 0.13, 0.18, 0.15, 0.18, 0.18, 0.10] [0.15, 0.12, 0.01, 0.12, 0.04, 0.25, 0.30, 0.02] [0.09, 0.07, 0.15, 0.21, 0.13, 0.21, 0.09, 0.04] [0.15, 0.02, 0.03, 0.19, 0.19, 0.20, 0.20, 0.03] [0.08, 0.06, 0.15, 0.21, 0.13, 0.20, 0.10, 0.05] [0.01, 0.13, 0.18, 0.22, 0.20, 0.21, 0.01, 0.05] [0.10, 0.07, 0.15, 0.21, 0.13, 0.21, 0.10, 0.04] [0.14, 0.02, 0.05, 0.19, 0.18, 0.19, 0.19, 0.03] [0.01, 0.13, 0.18, 0.22, 0.19, 0.21, 0.01, 0.05] [0.07, 0.01, 0.12, 0.18, 0.14, 0.18, 0.18, 0.11] [0.13, 0.04, 0.09, 0.20, 0.09, 0.20, 0.20, 0.04] [0.14, 0.04, 0.09, 0.21, 0.10, 0.21, 0.20, 0.03] [0.09, 0.07, 0.14, 0.22, 0.11, 0.22, 0.11, 0.05] [0.02, 0.05, 0.10, 0.24, 0.16, 0.24, 0.18, 0.02] [0.09, 0.06, 0.15, 0.22, 0.12, 0.22, 0.10, 0.04] [0.01, 0.13, 0.01, 0.16, 0.16, 0.18, 0.24, 0.12] [0.02, 0.05, 0.09, 0.24, 0.15, 0.25, 0.19, 0.02] [0.02, 0.04, 0.09, 0.23, 0.17, 0.24, 0.19, 0.03] [0.07, 0.01, 0.12, 0.18, 0.16, 0.18, 0.18, 0.10] [0.08, 0.01, 0.12, 0.19, 0.12, 0.18, 0.19, 0.11] [0.09, 0.06, 0.15, 0.22, 0.12, 0.22, 0.09, 0.03] [0.13, 0.04, 0.10, 0.20, 0.10, 0.19, 0.19, 0.04] [0.14, 0.11, 0.01, 0.13, 0.03, 0.26, 0.30, 0.01] [0.08, 0.01, 0.13, 0.19, 0.14, 0.18, 0.18, 0.10] [0.09, 0.07, 0.14, 0.22, 0.13, 0.22, 0.10, 0.04] [0.00, 0.12, 0.01, 0.15, 0.18, 0.17, 0.23, 0.13] [0.01, 0.13, 0.01, 0.15, 0.18, 0.18, 0.24, 0.11] [0.02, 0.04, 0.10, 0.23, 0.18, 0.24, 0.18, 0.03] [0.09, 0.01, 0.11, 0.19, 0.13, 0.18, 0.19, 0.10] [0.02, 0.05, 0.10, 0.24, 0.14, 0.25, 0.18, 0.02] [0.01, 0.14, 0.01, 0.15, 0.16, 0.20, 0.25, 0.09] [0.09, 0.01, 0.12, 0.19, 0.11, 0.18, 0.19, 0.10] [0.16, 0.09, 0.01, 0.15, 0.04, 0.26, 0.29, 0.01] [0.01, 0.13, 0.01, 0.15, 0.16, 0.19, 0.25, 0.11] [0.13, 0.04, 0.09, 0.20, 0.08, 0.20, 0.21, 0.04] [0.10, 0.06, 0.15, 0.22, 0.11, 0.22, 0.10, 0.04] [0.01, 0.14, 0.01, 0.15, 0.17, 0.19, 0.25, 0.10] [0.02, 0.04, 0.09, 0.24, 0.17, 0.24, 0.19, 0.02] [0.13, 0.02, 0.04, 0.19, 0.19, 0.20, 0.20, 0.03] [0.01, 0.14, 0.01, 0.15, 0.17, 0.18, 0.24, 0.11] [0.13, 0.03, 0.10, 0.20, 0.10, 0.20, 0.20, 0.04] [0.01, 0.13, 0.17, 0.22, 0.21, 0.21, 0.01, 0.05] [0.01, 0.12, 0.18, 0.22, 0.20, 0.21, 0.01, 0.05] [0.01, 0.13, 0.17, 0.21, 0.20, 0.21, 0.01, 0.05] [0.14, 0.10, 0.00, 0.14, 0.05, 0.26, 0.29, 0.01] [0.14, 0.10, 0.00, 0.14, 0.05, 0.26, 0.29, 0.01] [0.01, 0.13, 0.18, 0.22, 0.20, 0.21, 0.01, 0.05] [0.15, 0.09, 0.00, 0.14, 0.04, 0.27, 0.30, 0.01] [0.01, 0.13, 0.17, 0.22, 0.21, 0.21, 0.01, 0.04] [0.13, 0.04, 0.10, 0.20, 0.08, 0.20, 0.20, 0.04] [0.08, 0.01, 0.12, 0.18, 0.15, 0.18, 0.18, 0.10] [0.15, 0.10, 0.00, 0.13, 0.04, 0.26, 0.30, 0.01] [0.09, 0.06, 0.14, 0.21, 0.14, 0.21, 0.10, 0.04] [0.14, 0.02, 0.03, 0.19, 0.19, 0.20, 0.20, 0.02] [0.09, 0.06, 0.15, 0.21, 0.14, 0.20, 0.11, 0.05] [0.01, 0.12, 0.18, 0.22, 0.20, 0.21, 0.01, 0.05] [0.10, 0.06, 0.14, 0.21, 0.14, 0.21, 0.11, 0.03] [0.14, 0.02, 0.04, 0.19, 0.19, 0.19, 0.19, 0.03] [0.01, 0.13, 0.18, 0.22, 0.20, 0.21, 0.01, 0.05] [0.08, 0.01, 0.12, 0.18, 0.14, 0.18, 0.18, 0.11] [0.14, 0.04, 0.10, 0.21, 0.08, 0.21, 0.21, 0.04] [0.14, 0.04, 0.09, 0.21, 0.09, 0.21, 0.20, 0.03] [0.09, 0.08, 0.13, 0.22, 0.11, 0.22, 0.11, 0.05] [0.02, 0.05, 0.10, 0.24, 0.15, 0.25, 0.19, 0.02] [0.09, 0.06, 0.15, 0.22, 0.12, 0.22, 0.10, 0.04] [0.01, 0.13, 0.01, 0.16, 0.15, 0.19, 0.24, 0.11] [0.02, 0.05, 0.09, 0.24, 0.15, 0.25, 0.19, 0.02] [0.01, 0.04, 0.09, 0.23, 0.17, 0.24, 0.19, 0.02] [0.07, 0.01, 0.12, 0.19, 0.15, 0.18, 0.18, 0.10] [0.08, 0.01, 0.12, 0.19, 0.11, 0.19, 0.19, 0.11] [0.09, 0.07, 0.16, 0.22, 0.12, 0.22, 0.09, 0.03] [0.14, 0.04, 0.11, 0.20, 0.09, 0.20, 0.19, 0.04] [0.15, 0.11, 0.01, 0.14, 0.03, 0.26, 0.30, 0.01] [0.08, 0.01, 0.13, 0.19, 0.14, 0.18, 0.18, 0.10] [0.09, 0.07, 0.14, 0.22, 0.12, 0.22, 0.10, 0.04] [0.00, 0.12, 0.01, 0.16, 0.17, 0.18, 0.23, 0.13] [0.01, 0.13, 0.01, 0.15, 0.17, 0.19, 0.24, 0.10] [0.01, 0.04, 0.09, 0.23, 0.17, 0.24, 0.18, 0.02] [0.08, 0.01, 0.11, 0.19, 0.13, 0.19, 0.19, 0.10] [0.02, 0.05, 0.09, 0.25, 0.13, 0.25, 0.19, 0.02] [0.01, 0.14, 0.01, 0.16, 0.16, 0.20, 0.25, 0.08] [0.09, 0.01, 0.12, 0.19, 0.11, 0.19, 0.19, 0.10] [0.15, 0.09, 0.01, 0.15, 0.04, 0.26, 0.29, 0.01] [0.01, 0.13, 0.01, 0.16, 0.16, 0.19, 0.24, 0.11] [0.13, 0.04, 0.10, 0.21, 0.07, 0.21, 0.21, 0.04] [0.09, 0.07, 0.15, 0.22, 0.11, 0.22, 0.10, 0.04] [0.01, 0.14, 0.01, 0.15, 0.16, 0.19, 0.25, 0.10] [0.02, 0.04, 0.09, 0.24, 0.16, 0.24, 0.20, 0.02] [0.13, 0.02, 0.04, 0.19, 0.19, 0.20, 0.20, 0.03] [0.01, 0.13, 0.01, 0.16, 0.16, 0.19, 0.24, 0.10] [0.14, 0.03, 0.10, 0.20, 0.09, 0.20, 0.20, 0.04] [0.01, 0.13, 0.17, 0.22, 0.21, 0.22, 0.01, 0.04] [0.01, 0.12, 0.18, 0.22, 0.20, 0.22, 0.01, 0.04] [0.01, 0.13, 0.17, 0.22, 0.21, 0.21, 0.01, 0.05] [0.14, 0.10, 0.00, 0.15, 0.04, 0.26, 0.29, 0.01] [0.14, 0.10, 0.00, 0.15, 0.05, 0.26, 0.29, 0.01] [0.01, 0.13, 0.18, 0.22, 0.20, 0.22, 0.01, 0.04] [0.15, 0.09, 0.01, 0.14, 0.03, 0.27, 0.30, 0.01] [0.01, 0.13, 0.17, 0.22, 0.21, 0.22, 0.01, 0.04] [0.13, 0.04, 0.10, 0.21, 0.07, 0.21, 0.20, 0.04] [0.08, 0.01, 0.12, 0.18, 0.15, 0.18, 0.18, 0.10] [0.15, 0.11, 0.00, 0.14, 0.03, 0.26, 0.30, 0.01] [0.09, 0.07, 0.14, 0.22, 0.14, 0.21, 0.10, 0.04] [0.14, 0.02, 0.03, 0.19, 0.19, 0.20, 0.20, 0.02] [0.09, 0.06, 0.14, 0.21, 0.13, 0.20, 0.12, 0.05] [0.01, 0.12, 0.18, 0.22, 0.20, 0.21, 0.01, 0.04] [0.10, 0.06, 0.14, 0.21, 0.14, 0.21, 0.11, 0.03] [0.14, 0.02, 0.05, 0.19, 0.19, 0.19, 0.19, 0.03] [0.01, 0.13, 0.18, 0.22, 0.20, 0.21, 0.01, 0.05] [0.08, 0.01, 0.12, 0.19, 0.14, 0.18, 0.18, 0.11] [0.13, 0.04, 0.09, 0.21, 0.08, 0.21, 0.21, 0.03] [0.13, 0.04, 0.09, 0.21, 0.09, 0.21, 0.20, 0.03] [0.09, 0.07, 0.13, 0.22, 0.12, 0.22, 0.12, 0.04] [0.01, 0.05, 0.09, 0.24, 0.14, 0.25, 0.19, 0.02] [0.09, 0.06, 0.15, 0.22, 0.13, 0.22, 0.10, 0.04] [0.00, 0.13, 0.01, 0.16, 0.15, 0.19, 0.24, 0.12] [0.02, 0.05, 0.09, 0.25, 0.14, 0.25, 0.20, 0.02] [0.01, 0.04, 0.09, 0.24, 0.16, 0.24, 0.20, 0.02] [0.07, 0.01, 0.11, 0.19, 0.16, 0.18, 0.18, 0.10] [0.08, 0.01, 0.12, 0.19, 0.12, 0.19, 0.19, 0.11] [0.09, 0.07, 0.15, 0.22, 0.12, 0.22, 0.09, 0.03] [0.13, 0.03, 0.10, 0.20, 0.10, 0.20, 0.19, 0.04] [0.14, 0.10, 0.01, 0.15, 0.03, 0.26, 0.29, 0.01] [0.08, 0.01, 0.12, 0.19, 0.14, 0.18, 0.18, 0.10] [0.09, 0.07, 0.13, 0.22, 0.13, 0.22, 0.10, 0.04] [0.00, 0.12, 0.01, 0.16, 0.16, 0.18, 0.23, 0.13] [0.01, 0.12, 0.01, 0.16, 0.17, 0.19, 0.24, 0.11] [0.01, 0.04, 0.09, 0.24, 0.17, 0.24, 0.19, 0.02] [0.08, 0.01, 0.11, 0.19, 0.13, 0.19, 0.19, 0.10] [0.02, 0.05, 0.09, 0.25, 0.13, 0.26, 0.19, 0.02] [0.01, 0.13, 0.01, 0.16, 0.15, 0.20, 0.25, 0.09] [0.08, 0.01, 0.11, 0.19, 0.12, 0.19, 0.19, 0.10] [0.14, 0.09, 0.01, 0.16, 0.04, 0.26, 0.29, 0.01] [0.01, 0.13, 0.01, 0.16, 0.15, 0.19, 0.24, 0.11] [0.13, 0.04, 0.09, 0.21, 0.07, 0.21, 0.21, 0.04] [0.09, 0.07, 0.14, 0.22, 0.12, 0.22, 0.11, 0.03] [0.01, 0.13, 0.01, 0.16, 0.16, 0.19, 0.24, 0.10] [0.01, 0.04, 0.08, 0.24, 0.15, 0.25, 0.20, 0.02] [0.13, 0.02, 0.04, 0.20, 0.19, 0.20, 0.20, 0.03] [0.01, 0.13, 0.01, 0.16, 0.16, 0.19, 0.24, 0.11] [0.13, 0.03, 0.10, 0.20, 0.10, 0.20, 0.20, 0.03] [0.01, 0.13, 0.16, 0.22, 0.21, 0.22, 0.01, 0.04] [0.01, 0.12, 0.18, 0.22, 0.21, 0.22, 0.01, 0.04] [0.01, 0.13, 0.17, 0.22, 0.21, 0.22, 0.01, 0.04] [0.13, 0.10, 0.00, 0.16, 0.04, 0.26, 0.29, 0.01] [0.13, 0.10, 0.00, 0.16, 0.05, 0.26, 0.28, 0.01] [0.01, 0.13, 0.17, 0.22, 0.20, 0.22, 0.01, 0.04] [0.14, 0.09, 0.00, 0.15, 0.04, 0.27, 0.30, 0.01] [0.01, 0.13, 0.16, 0.22, 0.21, 0.22, 0.01, 0.03] [0.13, 0.04, 0.10, 0.21, 0.08, 0.21, 0.20, 0.03] [0.07, 0.01, 0.11, 0.19, 0.16, 0.18, 0.18, 0.10] [0.14, 0.11, 0.00, 0.14, 0.03, 0.26, 0.30, 0.01] [0.09, 0.06, 0.13, 0.21, 0.15, 0.21, 0.10, 0.03] [0.14, 0.02, 0.04, 0.20, 0.19, 0.20, 0.20, 0.02] [0.09, 0.06, 0.13, 0.21, 0.15, 0.20, 0.12, 0.04] [0.01, 0.12, 0.18, 0.22, 0.21, 0.22, 0.01, 0.04] [0.10, 0.06, 0.13, 0.21, 0.15, 0.21, 0.11, 0.03] [0.13, 0.02, 0.05, 0.19, 0.19, 0.19, 0.19, 0.03] [0.01, 0.13, 0.18, 0.22, 0.20, 0.22, 0.01, 0.04] [0.07, 0.01, 0.11, 0.19, 0.15, 0.18, 0.19, 0.10] [0.13, 0.04, 0.09, 0.21, 0.08, 0.21, 0.21, 0.03] [0.13, 0.03, 0.08, 0.21, 0.09, 0.22, 0.21, 0.02] [0.08, 0.08, 0.14, 0.23, 0.11, 0.23, 0.10, 0.04] [0.01, 0.05, 0.09, 0.25, 0.14, 0.25, 0.19, 0.02] [0.09, 0.06, 0.15, 0.23, 0.12, 0.22, 0.09, 0.04] [0.00, 0.12, 0.01, 0.17, 0.14, 0.20, 0.23, 0.12] [0.02, 0.05, 0.08, 0.25, 0.14, 0.26, 0.20, 0.01] [0.01, 0.04, 0.08, 0.24, 0.15, 0.25, 0.20, 0.02] [0.07, 0.01, 0.11, 0.19, 0.16, 0.19, 0.18, 0.09] [0.08, 0.01, 0.11, 0.19, 0.12, 0.19, 0.19, 0.10] [0.08, 0.07, 0.16, 0.23, 0.11, 0.23, 0.09, 0.03] [0.13, 0.03, 0.10, 0.21, 0.09, 0.21, 0.20, 0.04] [0.13, 0.10, 0.00, 0.16, 0.03, 0.27, 0.30, 0.01] [0.08, 0.01, 0.12, 0.19, 0.14, 0.19, 0.18, 0.09] [0.08, 0.07, 0.14, 0.23, 0.12, 0.23, 0.09, 0.04] [0.00, 0.12, 0.01, 0.16, 0.16, 0.19, 0.23, 0.13] [0.00, 0.12, 0.01, 0.16, 0.17, 0.19, 0.23, 0.11] [0.01, 0.04, 0.09, 0.24, 0.16, 0.25, 0.19, 0.02] [0.08, 0.01, 0.10, 0.19, 0.13, 0.19, 0.19, 0.10] [0.02, 0.05, 0.09, 0.25, 0.12, 0.26, 0.19, 0.02] [0.01, 0.13, 0.01, 0.17, 0.15, 0.21, 0.24, 0.09] [0.08, 0.01, 0.11, 0.20, 0.12, 0.19, 0.20, 0.10] [0.14, 0.09, 0.01, 0.17, 0.03, 0.27, 0.29, 0.01] [0.00, 0.12, 0.01, 0.17, 0.14, 0.20, 0.24, 0.11] [0.13, 0.04, 0.09, 0.21, 0.07, 0.22, 0.21, 0.03] [0.08, 0.07, 0.14, 0.23, 0.12, 0.23, 0.10, 0.04] [0.01, 0.13, 0.01, 0.17, 0.15, 0.20, 0.24, 0.10] [0.01, 0.05, 0.08, 0.25, 0.14, 0.25, 0.20, 0.01] [0.12, 0.01, 0.05, 0.20, 0.20, 0.20, 0.20, 0.03] [0.00, 0.13, 0.01, 0.17, 0.16, 0.20, 0.24, 0.10] [0.13, 0.03, 0.09, 0.21, 0.10, 0.21, 0.20, 0.03] [0.01, 0.13, 0.16, 0.22, 0.21, 0.22, 0.01, 0.04] [0.01, 0.13, 0.17, 0.22, 0.21, 0.22, 0.01, 0.04] [0.01, 0.13, 0.17, 0.22, 0.21, 0.22, 0.01, 0.04] [0.13, 0.09, 0.00, 0.17, 0.04, 0.27, 0.29, 0.01] [0.13, 0.09, 0.00, 0.17, 0.04, 0.26, 0.28, 0.01] [0.01, 0.13, 0.17, 0.22, 0.20, 0.22, 0.01, 0.04] [0.13, 0.09, 0.00, 0.16, 0.03, 0.27, 0.30, 0.01] [0.01, 0.13, 0.16, 0.22, 0.21, 0.22, 0.01, 0.03] [0.13, 0.04, 0.09, 0.21, 0.07, 0.21, 0.21, 0.03] [0.07, 0.01, 0.10, 0.19, 0.17, 0.18, 0.19, 0.09] [0.13, 0.10, 0.00, 0.15, 0.03, 0.27, 0.30, 0.01] [0.08, 0.07, 0.14, 0.22, 0.14, 0.22, 0.09, 0.04] [0.14, 0.02, 0.04, 0.20, 0.20, 0.20, 0.20, 0.02] [0.08, 0.06, 0.14, 0.21, 0.14, 0.21, 0.11, 0.05] [0.01, 0.13, 0.17, 0.22, 0.21, 0.22, 0.01, 0.04] [0.09, 0.06, 0.13, 0.22, 0.16, 0.21, 0.10, 0.03] [0.13, 0.02, 0.05, 0.19, 0.19, 0.20, 0.19, 0.03] [0.01, 0.13, 0.18, 0.22, 0.20, 0.22, 0.01, 0.04] [0.07, 0.01, 0.11, 0.19, 0.15, 0.19, 0.19, 0.10] [0.13, 0.04, 0.08, 0.22, 0.08, 0.22, 0.22, 0.03] [0.13, 0.03, 0.08, 0.22, 0.09, 0.22, 0.21, 0.02] [0.08, 0.08, 0.13, 0.23, 0.10, 0.24, 0.10, 0.04] [0.01, 0.05, 0.08, 0.25, 0.13, 0.26, 0.21, 0.01] [0.08, 0.07, 0.15, 0.23, 0.12, 0.23, 0.09, 0.04] [0.00, 0.13, 0.01, 0.17, 0.15, 0.20, 0.24, 0.11] [0.02, 0.05, 0.07, 0.25, 0.13, 0.26, 0.21, 0.01] [0.01, 0.04, 0.07, 0.25, 0.14, 0.25, 0.21, 0.02] [0.07, 0.01, 0.12, 0.19, 0.16, 0.19, 0.18, 0.09] [0.08, 0.01, 0.11, 0.20, 0.13, 0.19, 0.19, 0.10] [0.08, 0.07, 0.15, 0.23, 0.11, 0.23, 0.09, 0.03] [0.13, 0.03, 0.09, 0.21, 0.10, 0.21, 0.20, 0.03] [0.13, 0.10, 0.00, 0.17, 0.03, 0.27, 0.29, 0.01] [0.08, 0.01, 0.12, 0.19, 0.15, 0.19, 0.18, 0.09] [0.08, 0.08, 0.14, 0.23, 0.11, 0.23, 0.09, 0.04] [0.00, 0.12, 0.01, 0.16, 0.16, 0.19, 0.23, 0.12] [0.00, 0.12, 0.01, 0.16, 0.17, 0.20, 0.24, 0.10] [0.01, 0.04, 0.08, 0.24, 0.16, 0.25, 0.20, 0.02] [0.08, 0.01, 0.11, 0.19, 0.14, 0.19, 0.19, 0.09] [0.02, 0.05, 0.08, 0.26, 0.11, 0.26, 0.20, 0.01] [0.01, 0.13, 0.00, 0.17, 0.15, 0.21, 0.24, 0.08] [0.08, 0.01, 0.11, 0.20, 0.12, 0.19, 0.20, 0.09] [0.14, 0.08, 0.00, 0.17, 0.03, 0.27, 0.29, 0.01] [0.00, 0.12, 0.01, 0.17, 0.15, 0.21, 0.24, 0.10] [0.12, 0.04, 0.08, 0.22, 0.07, 0.22, 0.22, 0.03] [0.08, 0.07, 0.13, 0.23, 0.12, 0.23, 0.10, 0.04] [0.01, 0.13, 0.01, 0.17, 0.16, 0.21, 0.24, 0.09] [0.01, 0.04, 0.07, 0.25, 0.13, 0.26, 0.22, 0.01] [0.12, 0.01, 0.05, 0.20, 0.20, 0.20, 0.20, 0.02] [0.00, 0.13, 0.01, 0.17, 0.16, 0.20, 0.24, 0.09] [0.13, 0.03, 0.09, 0.21, 0.11, 0.21, 0.20, 0.03] [0.01, 0.14, 0.16, 0.22, 0.21, 0.22, 0.01, 0.03] [0.01, 0.13, 0.17, 0.22, 0.21, 0.22, 0.01, 0.04] [0.01, 0.14, 0.17, 0.22, 0.21, 0.22, 0.01, 0.04] [0.13, 0.09, 0.00, 0.17, 0.04, 0.27, 0.29, 0.01] [0.13, 0.09, 0.00, 0.17, 0.04, 0.27, 0.28, 0.01] [0.01, 0.13, 0.18, 0.22, 0.20, 0.22, 0.01, 0.04] [0.14, 0.08, 0.00, 0.17, 0.03, 0.28, 0.30, 0.01] [0.01, 0.14, 0.16, 0.22, 0.21, 0.22, 0.01, 0.03] [0.12, 0.04, 0.08, 0.22, 0.07, 0.22, 0.21, 0.03] [0.07, 0.01, 0.10, 0.19, 0.17, 0.19, 0.19, 0.09] [0.13, 0.10, 0.00, 0.16, 0.03, 0.27, 0.30, 0.01] [0.08, 0.07, 0.13, 0.22, 0.15, 0.22, 0.09, 0.04] [0.13, 0.02, 0.04, 0.20, 0.20, 0.20, 0.20, 0.02] [0.08, 0.07, 0.13, 0.22, 0.14, 0.21, 0.11, 0.05] [0.01, 0.13, 0.17, 0.22, 0.21, 0.22, 0.01, 0.04] [0.09, 0.06, 0.12, 0.22, 0.17, 0.22, 0.10, 0.03] [0.13, 0.02, 0.05, 0.20, 0.20, 0.20, 0.19, 0.02] [0.01, 0.14, 0.18, 0.22, 0.20, 0.22, 0.00, 0.04] [0.07, 0.01, 0.11, 0.19, 0.16, 0.19, 0.19, 0.09] [0.13, 0.03, 0.09, 0.22, 0.08, 0.22, 0.21, 0.03] [0.13, 0.03, 0.09, 0.22, 0.09, 0.22, 0.20, 0.02] [0.09, 0.08, 0.13, 0.24, 0.08, 0.24, 0.11, 0.04] [0.01, 0.04, 0.08, 0.25, 0.12, 0.26, 0.21, 0.01] [0.08, 0.07, 0.15, 0.23, 0.11, 0.23, 0.10, 0.04] [0.00, 0.12, 0.01, 0.17, 0.14, 0.20, 0.23, 0.11] [0.02, 0.05, 0.08, 0.26, 0.12, 0.26, 0.21, 0.01] [0.01, 0.04, 0.08, 0.25, 0.13, 0.25, 0.21, 0.02] [0.07, 0.01, 0.11, 0.19, 0.16, 0.19, 0.18, 0.08] [0.08, 0.01, 0.11, 0.19, 0.13, 0.19, 0.19, 0.09] [0.08, 0.07, 0.15, 0.24, 0.10, 0.23, 0.09, 0.04] [0.13, 0.03, 0.09, 0.21, 0.09, 0.21, 0.20, 0.03] [0.13, 0.10, 0.00, 0.18, 0.02, 0.27, 0.29, 0.01] [0.08, 0.01, 0.12, 0.19, 0.15, 0.19, 0.18, 0.08] [0.09, 0.07, 0.14, 0.24, 0.09, 0.24, 0.10, 0.04] [0.00, 0.12, 0.01, 0.17, 0.16, 0.19, 0.22, 0.12] [0.00, 0.12, 0.01, 0.17, 0.17, 0.20, 0.23, 0.10] [0.01, 0.04, 0.08, 0.25, 0.15, 0.25, 0.20, 0.02] [0.08, 0.01, 0.11, 0.19, 0.15, 0.19, 0.19, 0.09] [0.02, 0.05, 0.09, 0.26, 0.11, 0.26, 0.20, 0.01] [0.01, 0.12, 0.00, 0.18, 0.15, 0.21, 0.24, 0.08] [0.09, 0.01, 0.11, 0.19, 0.13, 0.19, 0.19, 0.09] [0.13, 0.09, 0.00, 0.18, 0.03, 0.27, 0.29, 0.01] [0.00, 0.12, 0.01, 0.17, 0.14, 0.21, 0.24, 0.11] [0.13, 0.04, 0.09, 0.22, 0.06, 0.22, 0.21, 0.03] [0.08, 0.07, 0.13, 0.23, 0.11, 0.23, 0.10, 0.04] [0.00, 0.12, 0.01, 0.17, 0.15, 0.21, 0.24, 0.10] [0.01, 0.04, 0.07, 0.25, 0.13, 0.26, 0.22, 0.01] [0.12, 0.01, 0.05, 0.20, 0.20, 0.20, 0.20, 0.02] [0.00, 0.12, 0.01, 0.17, 0.16, 0.20, 0.23, 0.10] [0.13, 0.03, 0.09, 0.21, 0.11, 0.21, 0.20, 0.03] [0.01, 0.13, 0.16, 0.22, 0.21, 0.22, 0.01, 0.03] [0.01, 0.13, 0.17, 0.22, 0.21, 0.22, 0.01, 0.04] [0.01, 0.13, 0.17, 0.22, 0.21, 0.22, 0.01, 0.04] [0.13, 0.09, 0.00, 0.18, 0.04, 0.27, 0.29, 0.01] [0.13, 0.09, 0.00, 0.18, 0.04, 0.27, 0.28, 0.01] [0.01, 0.13, 0.18, 0.22, 0.20, 0.22, 0.00, 0.04] [0.13, 0.09, 0.00, 0.17, 0.03, 0.28, 0.30, 0.01] [0.01, 0.14, 0.16, 0.22, 0.21, 0.23, 0.01, 0.03] [0.13, 0.04, 0.09, 0.22, 0.07, 0.22, 0.21, 0.03] [0.07, 0.01, 0.10, 0.19, 0.17, 0.19, 0.19, 0.08] [0.13, 0.10, 0.00, 0.16, 0.03, 0.27, 0.29, 0.01] [0.08, 0.06, 0.13, 0.22, 0.14, 0.22, 0.10, 0.04] [0.13, 0.01, 0.04, 0.20, 0.20, 0.20, 0.20, 0.01] [0.08, 0.06, 0.13, 0.22, 0.13, 0.22, 0.12, 0.04] [0.01, 0.13, 0.17, 0.22, 0.20, 0.22, 0.01, 0.04] [0.08, 0.06, 0.12, 0.22, 0.16, 0.22, 0.11, 0.03] [0.12, 0.01, 0.05, 0.20, 0.20, 0.20, 0.20, 0.02] [0.01, 0.14, 0.18, 0.22, 0.20, 0.22, 0.00, 0.04] [0.07, 0.01, 0.11, 0.19, 0.16, 0.19, 0.19, 0.09] [0.12, 0.03, 0.09, 0.22, 0.08, 0.22, 0.21, 0.03] [0.12, 0.03, 0.09, 0.22, 0.10, 0.22, 0.20, 0.02] [0.08, 0.08, 0.14, 0.24, 0.08, 0.24, 0.10, 0.04] [0.01, 0.04, 0.08, 0.26, 0.12, 0.26, 0.21, 0.01] [0.08, 0.07, 0.15, 0.23, 0.11, 0.23, 0.09, 0.04] [0.00, 0.12, 0.01, 0.18, 0.15, 0.21, 0.23, 0.10] [0.01, 0.04, 0.07, 0.26, 0.12, 0.26, 0.21, 0.01] [0.01, 0.04, 0.07, 0.25, 0.13, 0.26, 0.22, 0.01] [0.07, 0.01, 0.12, 0.19, 0.16, 0.19, 0.18, 0.08] [0.08, 0.01, 0.11, 0.20, 0.13, 0.19, 0.19, 0.09] [0.08, 0.07, 0.15, 0.24, 0.09, 0.24, 0.09, 0.04] [0.12, 0.03, 0.10, 0.22, 0.10, 0.22, 0.20, 0.03] [0.12, 0.09, 0.01, 0.19, 0.02, 0.27, 0.29, 0.01] [0.08, 0.01, 0.12, 0.19, 0.15, 0.19, 0.18, 0.08] [0.08, 0.07, 0.14, 0.24, 0.09, 0.24, 0.09, 0.04] [0.00, 0.11, 0.01, 0.17, 0.16, 0.20, 0.22, 0.12] [0.00, 0.12, 0.01, 0.18, 0.17, 0.21, 0.23, 0.09] [0.01, 0.04, 0.08, 0.25, 0.15, 0.25, 0.21, 0.01] [0.08, 0.01, 0.11, 0.19, 0.15, 0.19, 0.19, 0.09] [0.02, 0.05, 0.08, 0.26, 0.11, 0.27, 0.21, 0.01] [0.01, 0.12, 0.01, 0.18, 0.15, 0.22, 0.24, 0.08] [0.08, 0.01, 0.11, 0.20, 0.13, 0.19, 0.19, 0.09] [0.13, 0.08, 0.01, 0.19, 0.03, 0.27, 0.29, 0.01] [0.00, 0.12, 0.01, 0.18, 0.14, 0.21, 0.23, 0.10] [0.12, 0.04, 0.09, 0.22, 0.07, 0.23, 0.21, 0.03] [0.08, 0.07, 0.13, 0.23, 0.12, 0.23, 0.10, 0.04] [0.00, 0.12, 0.01, 0.18, 0.15, 0.21, 0.23, 0.09] [0.01, 0.04, 0.07, 0.26, 0.13, 0.26, 0.22, 0.01] [0.12, 0.01, 0.05, 0.20, 0.20, 0.20, 0.20, 0.02] [0.00, 0.12, 0.01, 0.18, 0.16, 0.21, 0.23, 0.09] [0.12, 0.02, 0.09, 0.21, 0.12, 0.21, 0.20, 0.03] [0.01, 0.14, 0.16, 0.22, 0.21, 0.23, 0.01, 0.03] [0.01, 0.13, 0.17, 0.22, 0.21, 0.22, 0.01, 0.03] [0.01, 0.14, 0.17, 0.22, 0.21, 0.22, 0.01, 0.03] [0.12, 0.08, 0.00, 0.20, 0.03, 0.27, 0.28, 0.01] [0.12, 0.09, 0.00, 0.20, 0.03, 0.27, 0.28, 0.01] [0.01, 0.13, 0.18, 0.22, 0.20, 0.22, 0.00, 0.04] [0.12, 0.08, 0.00, 0.19, 0.03, 0.28, 0.29, 0.01] [0.01, 0.14, 0.16, 0.22, 0.21, 0.23, 0.01, 0.03] [0.12, 0.04, 0.09, 0.22, 0.07, 0.22, 0.21, 0.03] [0.07, 0.01, 0.10, 0.19, 0.18, 0.19, 0.19, 0.08] [0.12, 0.10, 0.00, 0.18, 0.03, 0.27, 0.29, 0.01] [0.08, 0.06, 0.13, 0.23, 0.14, 0.22, 0.10, 0.04] [0.13, 0.01, 0.04, 0.20, 0.20, 0.20, 0.20, 0.01] [0.08, 0.06, 0.13, 0.22, 0.13, 0.22, 0.12, 0.04] [0.01, 0.13, 0.17, 0.22, 0.21, 0.22, 0.01, 0.03] [0.08, 0.06, 0.12, 0.22, 0.17, 0.22, 0.10, 0.03] [0.12, 0.01, 0.05, 0.20, 0.20, 0.20, 0.20, 0.02] [0.01, 0.14, 0.18, 0.22, 0.20, 0.22, 0.00, 0.03] [0.07, 0.01, 0.10, 0.19, 0.16, 0.19, 0.19, 0.09] [0.12, 0.03, 0.08, 0.22, 0.08, 0.22, 0.21, 0.02] [0.12, 0.03, 0.09, 0.22, 0.10, 0.22, 0.20, 0.02] [0.09, 0.08, 0.13, 0.25, 0.06, 0.25, 0.10, 0.04] [0.01, 0.04, 0.08, 0.26, 0.12, 0.26, 0.21, 0.01] [0.09, 0.07, 0.15, 0.24, 0.10, 0.24, 0.09, 0.04] [0.00, 0.12, 0.01, 0.18, 0.15, 0.21, 0.23, 0.10] [0.01, 0.04, 0.07, 0.26, 0.12, 0.26, 0.21, 0.01] [0.01, 0.04, 0.07, 0.26, 0.13, 0.26, 0.22, 0.01] [0.07, 0.01, 0.11, 0.19, 0.16, 0.19, 0.19, 0.08] [0.08, 0.01, 0.11, 0.20, 0.12, 0.20, 0.20, 0.09] [0.08, 0.07, 0.15, 0.24, 0.08, 0.24, 0.09, 0.04] [0.12, 0.03, 0.09, 0.22, 0.10, 0.22, 0.20, 0.03] [0.12, 0.09, 0.00, 0.20, 0.02, 0.27, 0.28, 0.01] [0.08, 0.01, 0.12, 0.19, 0.14, 0.19, 0.18, 0.08] [0.09, 0.08, 0.14, 0.24, 0.07, 0.25, 0.09, 0.04] [0.00, 0.11, 0.01, 0.18, 0.17, 0.20, 0.22, 0.11] [0.00, 0.11, 0.01, 0.18, 0.17, 0.21, 0.23, 0.09] [0.01, 0.04, 0.08, 0.25, 0.14, 0.26, 0.21, 0.01] [0.08, 0.01, 0.11, 0.20, 0.14, 0.19, 0.19, 0.08] [0.01, 0.05, 0.08, 0.26, 0.10, 0.27, 0.21, 0.01] [0.01, 0.12, 0.01, 0.19, 0.15, 0.22, 0.23, 0.08] [0.08, 0.01, 0.11, 0.20, 0.13, 0.20, 0.20, 0.08] [0.12, 0.08, 0.01, 0.19, 0.03, 0.27, 0.29, 0.01] [0.00, 0.12, 0.01, 0.18, 0.14, 0.21, 0.23, 0.10] [0.12, 0.04, 0.09, 0.23, 0.06, 0.23, 0.21, 0.03] [0.09, 0.07, 0.14, 0.23, 0.11, 0.24, 0.10, 0.03] [0.00, 0.12, 0.01, 0.18, 0.15, 0.21, 0.23, 0.09] [0.01, 0.04, 0.07, 0.26, 0.12, 0.26, 0.22, 0.01] [0.12, 0.01, 0.05, 0.20, 0.20, 0.20, 0.20, 0.01] [0.00, 0.12, 0.01, 0.18, 0.16, 0.21, 0.23, 0.09] [0.12, 0.02, 0.09, 0.21, 0.13, 0.21, 0.19, 0.02] [0.01, 0.13, 0.17, 0.23, 0.21, 0.23, 0.01, 0.03] [0.01, 0.12, 0.18, 0.23, 0.20, 0.23, 0.01, 0.03] [0.01, 0.13, 0.17, 0.22, 0.21, 0.23, 0.00, 0.03] [0.12, 0.08, 0.00, 0.20, 0.03, 0.27, 0.28, 0.01] [0.12, 0.09, 0.00, 0.20, 0.03, 0.27, 0.28, 0.01] [0.01, 0.13, 0.18, 0.23, 0.20, 0.23, 0.00, 0.03] [0.12, 0.08, 0.00, 0.19, 0.03, 0.28, 0.29, 0.01] [0.01, 0.13, 0.16, 0.23, 0.21, 0.23, 0.01, 0.03] [0.12, 0.04, 0.09, 0.22, 0.07, 0.23, 0.21, 0.03] [0.07, 0.01, 0.10, 0.19, 0.17, 0.19, 0.19, 0.08] [0.12, 0.10, 0.00, 0.18, 0.03, 0.27, 0.29, 0.01] [0.08, 0.06, 0.13, 0.23, 0.13, 0.23, 0.09, 0.04] [0.13, 0.01, 0.04, 0.20, 0.20, 0.21, 0.20, 0.01] [0.08, 0.06, 0.13, 0.23, 0.12, 0.23, 0.11, 0.04] [0.01, 0.12, 0.18, 0.23, 0.20, 0.23, 0.01, 0.03] [0.08, 0.06, 0.12, 0.22, 0.17, 0.22, 0.10, 0.03] [0.12, 0.01, 0.05, 0.20, 0.20, 0.20, 0.20, 0.01] [0.01, 0.13, 0.18, 0.22, 0.20, 0.22, 0.00, 0.03] [0.07, 0.01, 0.11, 0.19, 0.16, 0.19, 0.19, 0.08] [0.12, 0.03, 0.09, 0.23, 0.07, 0.23, 0.21, 0.02] [0.12, 0.03, 0.09, 0.22, 0.10, 0.22, 0.20, 0.02] [0.09, 0.07, 0.13, 0.25, 0.06, 0.25, 0.11, 0.04] [0.01, 0.04, 0.08, 0.26, 0.12, 0.26, 0.21, 0.01] [0.08, 0.06, 0.14, 0.24, 0.09, 0.24, 0.10, 0.04] [0.00, 0.12, 0.01, 0.18, 0.15, 0.21, 0.22, 0.10] [0.01, 0.04, 0.08, 0.26, 0.12, 0.26, 0.21, 0.01] [0.01, 0.04, 0.08, 0.26, 0.12, 0.26, 0.22, 0.01] [0.07, 0.01, 0.11, 0.19, 0.16, 0.19, 0.19, 0.08] [0.08, 0.01, 0.11, 0.20, 0.12, 0.20, 0.20, 0.09] [0.08, 0.07, 0.15, 0.24, 0.08, 0.24, 0.10, 0.03] [0.12, 0.03, 0.09, 0.22, 0.09, 0.22, 0.20, 0.03] [0.12, 0.09, 0.00, 0.20, 0.02, 0.28, 0.28, 0.01] [0.08, 0.01, 0.12, 0.19, 0.14, 0.19, 0.18, 0.08] [0.08, 0.07, 0.14, 0.25, 0.07, 0.25, 0.10, 0.04] [0.00, 0.11, 0.01, 0.18, 0.17, 0.20, 0.22, 0.11] [0.00, 0.11, 0.01, 0.18, 0.17, 0.21, 0.23, 0.10] [0.01, 0.04, 0.08, 0.25, 0.14, 0.26, 0.21, 0.01] [0.08, 0.01, 0.11, 0.20, 0.14, 0.19, 0.19, 0.08] [0.01, 0.05, 0.09, 0.26, 0.10, 0.27, 0.21, 0.01] [0.00, 0.12, 0.01, 0.19, 0.15, 0.22, 0.23, 0.08] [0.08, 0.01, 0.11, 0.20, 0.13, 0.20, 0.20, 0.08] [0.12, 0.08, 0.01, 0.20, 0.03, 0.27, 0.29, 0.01] [0.00, 0.12, 0.01, 0.18, 0.14, 0.21, 0.23, 0.10] [0.12, 0.04, 0.09, 0.23, 0.06, 0.23, 0.21, 0.03] [0.08, 0.06, 0.13, 0.23, 0.11, 0.24, 0.11, 0.03] [0.00, 0.12, 0.01, 0.18, 0.16, 0.21, 0.23, 0.09] [0.01, 0.04, 0.07, 0.26, 0.12, 0.26, 0.22, 0.01] [0.11, 0.01, 0.05, 0.20, 0.20, 0.21, 0.20, 0.01] [0.00, 0.11, 0.01, 0.18, 0.17, 0.21, 0.23, 0.09] [0.12, 0.02, 0.09, 0.21, 0.13, 0.21, 0.19, 0.02] [0.01, 0.13, 0.16, 0.23, 0.21, 0.23, 0.01, 0.03] [0.01, 0.12, 0.17, 0.23, 0.21, 0.23, 0.01, 0.03] [0.01, 0.13, 0.17, 0.23, 0.21, 0.23, 0.01, 0.03] [0.11, 0.08, 0.00, 0.21, 0.03, 0.27, 0.28, 0.01] [0.12, 0.09, 0.00, 0.20, 0.03, 0.27, 0.28, 0.01] [0.01, 0.13, 0.18, 0.23, 0.20, 0.23, 0.00, 0.03] [0.12, 0.08, 0.00, 0.20, 0.03, 0.28, 0.29, 0.01] [0.01, 0.13, 0.16, 0.23, 0.21, 0.23, 0.01, 0.03] [0.12, 0.04, 0.09, 0.23, 0.06, 0.23, 0.21, 0.03] [0.07, 0.01, 0.10, 0.19, 0.17, 0.19, 0.19, 0.08] [0.12, 0.09, 0.00, 0.19, 0.03, 0.27, 0.29, 0.01] [0.08, 0.06, 0.13, 0.23, 0.13, 0.23, 0.10, 0.03] [0.12, 0.01, 0.04, 0.21, 0.20, 0.21, 0.20, 0.01] [0.08, 0.06, 0.13, 0.23, 0.11, 0.23, 0.12, 0.04] [0.01, 0.12, 0.17, 0.23, 0.21, 0.23, 0.01, 0.03] [0.08, 0.05, 0.12, 0.22, 0.16, 0.22, 0.11, 0.02] [0.11, 0.01, 0.05, 0.20, 0.20, 0.20, 0.20, 0.01] [0.01, 0.13, 0.18, 0.23, 0.20, 0.23, 0.00, 0.03] [0.07, 0.01, 0.11, 0.19, 0.16, 0.19, 0.19, 0.08] [0.12, 0.04, 0.09, 0.23, 0.06, 0.23, 0.21, 0.02] [0.12, 0.03, 0.09, 0.23, 0.09, 0.23, 0.20, 0.02] [0.08, 0.08, 0.13, 0.25, 0.05, 0.26, 0.10, 0.04] [0.01, 0.04, 0.08, 0.26, 0.11, 0.27, 0.21, 0.01] [0.08, 0.07, 0.14, 0.24, 0.09, 0.24, 0.09, 0.04] [0.00, 0.11, 0.01, 0.19, 0.15, 0.21, 0.22, 0.10] [0.01, 0.04, 0.07, 0.26, 0.12, 0.27, 0.21, 0.01] [0.01, 0.04, 0.07, 0.26, 0.12, 0.26, 0.22, 0.01] [0.07, 0.01, 0.12, 0.19, 0.16, 0.19, 0.19, 0.08] [0.08, 0.01, 0.11, 0.20, 0.12, 0.20, 0.20, 0.08] [0.08, 0.07, 0.14, 0.25, 0.08, 0.25, 0.10, 0.04] [0.11, 0.03, 0.09, 0.23, 0.08, 0.23, 0.20, 0.03] [0.12, 0.09, 0.01, 0.21, 0.02, 0.28, 0.28, 0.01] [0.08, 0.01, 0.13, 0.20, 0.14, 0.19, 0.19, 0.08] [0.08, 0.08, 0.14, 0.25, 0.06, 0.25, 0.09, 0.04] [0.00, 0.11, 0.01, 0.18, 0.16, 0.21, 0.22, 0.11] [0.00, 0.11, 0.01, 0.18, 0.16, 0.21, 0.23, 0.09] [0.01, 0.04, 0.08, 0.26, 0.13, 0.26, 0.21, 0.01] [0.08, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.08] [0.01, 0.05, 0.08, 0.27, 0.10, 0.27, 0.21, 0.01] [0.00, 0.11, 0.01, 0.19, 0.15, 0.22, 0.23, 0.08] [0.08, 0.01, 0.11, 0.20, 0.13, 0.20, 0.20, 0.08] [0.12, 0.08, 0.01, 0.20, 0.03, 0.27, 0.29, 0.01] [0.00, 0.12, 0.01, 0.19, 0.14, 0.22, 0.23, 0.10] [0.11, 0.04, 0.09, 0.23, 0.05, 0.23, 0.21, 0.03] [0.08, 0.06, 0.13, 0.24, 0.10, 0.24, 0.11, 0.03] [0.00, 0.11, 0.01, 0.19, 0.15, 0.22, 0.23, 0.09] [0.01, 0.04, 0.07, 0.26, 0.11, 0.27, 0.22, 0.01] [0.11, 0.01, 0.05, 0.21, 0.21, 0.21, 0.20, 0.01] [0.00, 0.11, 0.01, 0.19, 0.16, 0.21, 0.23, 0.09] [0.12, 0.02, 0.09, 0.22, 0.12, 0.22, 0.20, 0.02] [0.01, 0.12, 0.16, 0.23, 0.21, 0.23, 0.01, 0.03] [0.01, 0.12, 0.17, 0.23, 0.21, 0.23, 0.01, 0.03] [0.01, 0.12, 0.17, 0.23, 0.21, 0.23, 0.00, 0.03] [0.11, 0.08, 0.00, 0.21, 0.03, 0.27, 0.28, 0.01] [0.12, 0.09, 0.00, 0.21, 0.03, 0.27, 0.28, 0.01] [0.01, 0.13, 0.18, 0.23, 0.20, 0.23, 0.00, 0.03] [0.12, 0.08, 0.00, 0.20, 0.03, 0.28, 0.29, 0.01] [0.01, 0.12, 0.16, 0.23, 0.21, 0.23, 0.01, 0.03] [0.11, 0.04, 0.09, 0.23, 0.05, 0.23, 0.21, 0.03] [0.07, 0.01, 0.10, 0.19, 0.17, 0.19, 0.19, 0.08] [0.11, 0.10, 0.00, 0.19, 0.03, 0.27, 0.29, 0.01] [0.08, 0.06, 0.13, 0.24, 0.13, 0.24, 0.10, 0.03] [0.12, 0.01, 0.04, 0.21, 0.21, 0.21, 0.20, 0.01] [0.08, 0.06, 0.13, 0.23, 0.11, 0.23, 0.12, 0.04] [0.01, 0.12, 0.17, 0.23, 0.21, 0.23, 0.01, 0.03] [0.08, 0.05, 0.12, 0.23, 0.16, 0.23, 0.10, 0.03] [0.11, 0.01, 0.05, 0.21, 0.20, 0.21, 0.20, 0.01] [0.01, 0.13, 0.18, 0.23, 0.20, 0.23, 0.00, 0.03] [0.07, 0.01, 0.11, 0.19, 0.16, 0.19, 0.19, 0.08] [0.12, 0.03, 0.09, 0.23, 0.07, 0.23, 0.21, 0.02] [0.12, 0.03, 0.09, 0.22, 0.10, 0.23, 0.19, 0.02] [0.08, 0.08, 0.13, 0.26, 0.05, 0.26, 0.10, 0.04] [0.01, 0.04, 0.08, 0.27, 0.11, 0.27, 0.21, 0.01] [0.08, 0.06, 0.15, 0.25, 0.09, 0.25, 0.09, 0.04] [0.00, 0.11, 0.01, 0.19, 0.15, 0.21, 0.22, 0.10] [0.01, 0.04, 0.07, 0.27, 0.12, 0.27, 0.21, 0.01] [0.01, 0.04, 0.07, 0.26, 0.12, 0.27, 0.22, 0.01] [0.07, 0.01, 0.12, 0.19, 0.16, 0.19, 0.19, 0.08] [0.08, 0.01, 0.11, 0.20, 0.12, 0.20, 0.20, 0.08] [0.08, 0.07, 0.15, 0.25, 0.07, 0.25, 0.09, 0.04] [0.11, 0.03, 0.09, 0.23, 0.09, 0.23, 0.20, 0.03] [0.12, 0.09, 0.01, 0.21, 0.02, 0.27, 0.28, 0.01] [0.08, 0.01, 0.13, 0.20, 0.14, 0.19, 0.18, 0.07] [0.08, 0.07, 0.14, 0.26, 0.06, 0.26, 0.09, 0.04] [0.00, 0.11, 0.01, 0.19, 0.16, 0.21, 0.22, 0.11] [0.00, 0.11, 0.01, 0.19, 0.17, 0.21, 0.22, 0.09] [0.01, 0.04, 0.08, 0.26, 0.13, 0.26, 0.21, 0.01] [0.08, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.08] [0.01, 0.05, 0.08, 0.27, 0.10, 0.27, 0.20, 0.01] [0.00, 0.11, 0.01, 0.20, 0.16, 0.22, 0.23, 0.08] [0.08, 0.01, 0.11, 0.20, 0.13, 0.20, 0.20, 0.08] [0.12, 0.08, 0.01, 0.20, 0.03, 0.27, 0.28, 0.01] [0.00, 0.11, 0.01, 0.19, 0.14, 0.22, 0.23, 0.09] [0.11, 0.04, 0.09, 0.23, 0.05, 0.23, 0.21, 0.03] [0.08, 0.06, 0.13, 0.24, 0.10, 0.24, 0.10, 0.03] [0.00, 0.11, 0.01, 0.19, 0.15, 0.22, 0.23, 0.09] [0.01, 0.04, 0.07, 0.27, 0.11, 0.27, 0.22, 0.01] [0.11, 0.01, 0.05, 0.21, 0.21, 0.21, 0.20, 0.01] [0.00, 0.11, 0.01, 0.19, 0.16, 0.21, 0.23, 0.09] [0.11, 0.02, 0.09, 0.21, 0.14, 0.21, 0.19, 0.02] [0.01, 0.12, 0.16, 0.23, 0.21, 0.23, 0.01, 0.03] [0.01, 0.12, 0.17, 0.23, 0.21, 0.23, 0.00, 0.03] [0.01, 0.12, 0.17, 0.23, 0.21, 0.23, 0.00, 0.03] [0.11, 0.08, 0.00, 0.22, 0.03, 0.27, 0.27, 0.00] [0.12, 0.09, 0.00, 0.21, 0.03, 0.27, 0.27, 0.01] [0.01, 0.12, 0.18, 0.23, 0.20, 0.23, 0.00, 0.03] [0.11, 0.08, 0.00, 0.21, 0.03, 0.28, 0.28, 0.01] [0.01, 0.12, 0.16, 0.23, 0.21, 0.24, 0.01, 0.03] [0.11, 0.04, 0.09, 0.23, 0.06, 0.23, 0.21, 0.03] [0.07, 0.01, 0.11, 0.19, 0.17, 0.19, 0.19, 0.08] [0.11, 0.09, 0.00, 0.20, 0.03, 0.27, 0.28, 0.01] [0.08, 0.06, 0.13, 0.24, 0.12, 0.24, 0.10, 0.03] [0.12, 0.01, 0.04, 0.21, 0.21, 0.21, 0.20, 0.01] [0.08, 0.06, 0.13, 0.24, 0.10, 0.24, 0.11, 0.04] [0.01, 0.11, 0.17, 0.23, 0.21, 0.23, 0.01, 0.03] [0.08, 0.05, 0.12, 0.23, 0.16, 0.23, 0.10, 0.03] [0.11, 0.01, 0.05, 0.21, 0.20, 0.21, 0.20, 0.01] [0.01, 0.12, 0.18, 0.23, 0.20, 0.23, 0.00, 0.03] [0.07, 0.01, 0.11, 0.19, 0.16, 0.19, 0.19, 0.08] [0.12, 0.03, 0.08, 0.23, 0.07, 0.23, 0.21, 0.02] [0.12, 0.03, 0.08, 0.23, 0.11, 0.23, 0.20, 0.02] [0.09, 0.07, 0.13, 0.26, 0.05, 0.26, 0.11, 0.03] [0.01, 0.04, 0.08, 0.27, 0.12, 0.27, 0.21, 0.01] [0.08, 0.06, 0.14, 0.25, 0.09, 0.25, 0.10, 0.03] [0.00, 0.11, 0.01, 0.19, 0.16, 0.21, 0.22, 0.09] [0.01, 0.04, 0.07, 0.27, 0.12, 0.27, 0.21, 0.01] [0.01, 0.04, 0.07, 0.26, 0.12, 0.27, 0.22, 0.01] [0.07, 0.01, 0.11, 0.20, 0.16, 0.19, 0.19, 0.07] [0.08, 0.01, 0.11, 0.20, 0.12, 0.20, 0.20, 0.08] [0.08, 0.07, 0.14, 0.25, 0.08, 0.25, 0.09, 0.03] [0.11, 0.03, 0.09, 0.23, 0.09, 0.23, 0.20, 0.02] [0.12, 0.09, 0.00, 0.21, 0.02, 0.27, 0.28, 0.01] [0.08, 0.01, 0.12, 0.20, 0.14, 0.20, 0.19, 0.07] [0.09, 0.07, 0.13, 0.26, 0.06, 0.26, 0.10, 0.03] [0.00, 0.11, 0.01, 0.19, 0.17, 0.21, 0.22, 0.10] [0.00, 0.11, 0.01, 0.19, 0.17, 0.21, 0.22, 0.08] [0.01, 0.04, 0.07, 0.26, 0.14, 0.26, 0.22, 0.01] [0.07, 0.01, 0.10, 0.20, 0.15, 0.20, 0.19, 0.07] [0.01, 0.05, 0.08, 0.27, 0.10, 0.27, 0.20, 0.01] [0.00, 0.11, 0.01, 0.20, 0.16, 0.22, 0.23, 0.07] [0.08, 0.01, 0.10, 0.20, 0.14, 0.20, 0.20, 0.08] [0.12, 0.08, 0.01, 0.21, 0.04, 0.27, 0.28, 0.01] [0.00, 0.11, 0.01, 0.20, 0.15, 0.22, 0.23, 0.09] [0.11, 0.04, 0.09, 0.23, 0.06, 0.24, 0.21, 0.02] [0.09, 0.06, 0.12, 0.24, 0.11, 0.24, 0.11, 0.03] [0.00, 0.11, 0.01, 0.19, 0.16, 0.22, 0.23, 0.08] [0.01, 0.04, 0.07, 0.27, 0.12, 0.27, 0.22, 0.01] [0.11, 0.01, 0.05, 0.21, 0.21, 0.21, 0.20, 0.01] [0.00, 0.11, 0.01, 0.19, 0.17, 0.22, 0.23, 0.08] [0.11, 0.02, 0.09, 0.21, 0.14, 0.21, 0.19, 0.02] [0.01, 0.12, 0.16, 0.23, 0.21, 0.24, 0.00, 0.03] [0.01, 0.11, 0.17, 0.23, 0.21, 0.23, 0.00, 0.03] [0.01, 0.12, 0.17, 0.23, 0.21, 0.23, 0.00, 0.03] [0.12, 0.08, 0.00, 0.22, 0.03, 0.27, 0.27, 0.00] [0.12, 0.09, 0.00, 0.21, 0.03, 0.27, 0.27, 0.01] [0.01, 0.12, 0.18, 0.23, 0.19, 0.23, 0.00, 0.03] [0.12, 0.08, 0.00, 0.21, 0.03, 0.27, 0.28, 0.01] [0.01, 0.12, 0.16, 0.23, 0.21, 0.24, 0.01, 0.02] [0.12, 0.04, 0.09, 0.23, 0.06, 0.23, 0.21, 0.02] [0.07, 0.01, 0.10, 0.19, 0.18, 0.19, 0.19, 0.07] [0.11, 0.09, 0.00, 0.20, 0.04, 0.27, 0.28, 0.01] [0.08, 0.05, 0.13, 0.24, 0.13, 0.24, 0.10, 0.03] [0.12, 0.01, 0.04, 0.21, 0.21, 0.21, 0.20, 0.01] [0.08, 0.06, 0.12, 0.24, 0.11, 0.24, 0.12, 0.04] [0.01, 0.11, 0.17, 0.23, 0.21, 0.23, 0.01, 0.03] [0.08, 0.05, 0.12, 0.23, 0.17, 0.23, 0.11, 0.02] [0.11, 0.01, 0.05, 0.21, 0.21, 0.21, 0.20, 0.01] [0.01, 0.12, 0.18, 0.23, 0.20, 0.23, 0.00, 0.03] [0.07, 0.01, 0.10, 0.19, 0.17, 0.19, 0.19, 0.08] [0.11, 0.03, 0.08, 0.23, 0.07, 0.23, 0.21, 0.02] [0.11, 0.03, 0.09, 0.23, 0.10, 0.23, 0.20, 0.02] [0.08, 0.07, 0.13, 0.27, 0.05, 0.27, 0.10, 0.03] [0.01, 0.04, 0.08, 0.27, 0.12, 0.27, 0.21, 0.01] [0.08, 0.06, 0.14, 0.25, 0.09, 0.25, 0.09, 0.04] [0.00, 0.11, 0.01, 0.19, 0.16, 0.21, 0.22, 0.09] [0.01, 0.04, 0.07, 0.27, 0.12, 0.27, 0.21, 0.01] [0.01, 0.04, 0.07, 0.27, 0.12, 0.27, 0.22, 0.01] [0.07, 0.01, 0.12, 0.20, 0.16, 0.20, 0.19, 0.07] [0.08, 0.01, 0.11, 0.20, 0.13, 0.20, 0.20, 0.08] [0.08, 0.07, 0.15, 0.26, 0.07, 0.26, 0.08, 0.03] [0.11, 0.03, 0.09, 0.23, 0.09, 0.23, 0.19, 0.02] [0.11, 0.08, 0.00, 0.22, 0.02, 0.28, 0.28, 0.01] [0.08, 0.01, 0.12, 0.20, 0.14, 0.20, 0.19, 0.07] [0.08, 0.07, 0.14, 0.26, 0.06, 0.27, 0.09, 0.04] [0.00, 0.11, 0.01, 0.19, 0.17, 0.21, 0.21, 0.10] [0.00, 0.11, 0.01, 0.19, 0.17, 0.21, 0.22, 0.09] [0.01, 0.04, 0.07, 0.26, 0.14, 0.26, 0.21, 0.01] [0.07, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.01, 0.05, 0.08, 0.27, 0.10, 0.28, 0.20, 0.01] [0.00, 0.11, 0.01, 0.20, 0.16, 0.22, 0.22, 0.08] [0.08, 0.01, 0.11, 0.20, 0.14, 0.20, 0.19, 0.07] [0.11, 0.07, 0.01, 0.21, 0.04, 0.27, 0.28, 0.01] [0.00, 0.11, 0.01, 0.20, 0.15, 0.22, 0.22, 0.09] [0.11, 0.04, 0.09, 0.24, 0.05, 0.24, 0.21, 0.02] [0.08, 0.06, 0.13, 0.25, 0.11, 0.25, 0.10, 0.03] [0.00, 0.11, 0.01, 0.20, 0.16, 0.22, 0.22, 0.09] [0.01, 0.04, 0.07, 0.27, 0.11, 0.27, 0.22, 0.01] [0.11, 0.01, 0.05, 0.21, 0.21, 0.21, 0.21, 0.01] [0.00, 0.11, 0.01, 0.19, 0.17, 0.22, 0.22, 0.08] [0.10, 0.02, 0.09, 0.22, 0.15, 0.22, 0.19, 0.02] [0.00, 0.12, 0.16, 0.24, 0.22, 0.24, 0.01, 0.03] [0.01, 0.11, 0.17, 0.23, 0.21, 0.24, 0.00, 0.03] [0.00, 0.12, 0.17, 0.23, 0.21, 0.24, 0.00, 0.03] [0.11, 0.08, 0.00, 0.23, 0.03, 0.27, 0.27, 0.00] [0.11, 0.08, 0.00, 0.22, 0.03, 0.27, 0.27, 0.00] [0.01, 0.12, 0.18, 0.23, 0.20, 0.23, 0.00, 0.03] [0.11, 0.07, 0.00, 0.22, 0.03, 0.28, 0.28, 0.00] [0.01, 0.12, 0.16, 0.24, 0.21, 0.24, 0.01, 0.02] [0.11, 0.04, 0.08, 0.23, 0.05, 0.24, 0.21, 0.03] [0.07, 0.01, 0.11, 0.19, 0.17, 0.19, 0.19, 0.07] [0.11, 0.08, 0.00, 0.21, 0.03, 0.27, 0.28, 0.01] [0.08, 0.05, 0.13, 0.24, 0.13, 0.25, 0.09, 0.03] [0.11, 0.01, 0.04, 0.21, 0.21, 0.21, 0.20, 0.01] [0.07, 0.06, 0.13, 0.24, 0.11, 0.25, 0.10, 0.04] [0.01, 0.11, 0.17, 0.23, 0.21, 0.23, 0.01, 0.03] [0.08, 0.05, 0.12, 0.23, 0.16, 0.24, 0.10, 0.02] [0.10, 0.01, 0.05, 0.21, 0.21, 0.21, 0.20, 0.01] [0.00, 0.12, 0.17, 0.23, 0.20, 0.23, 0.00, 0.03] [0.07, 0.01, 0.11, 0.19, 0.16, 0.19, 0.19, 0.08] [0.11, 0.03, 0.08, 0.23, 0.07, 0.24, 0.21, 0.02] [0.11, 0.03, 0.09, 0.23, 0.10, 0.23, 0.19, 0.02] [0.09, 0.07, 0.13, 0.27, 0.05, 0.27, 0.10, 0.03] [0.01, 0.04, 0.07, 0.27, 0.11, 0.27, 0.21, 0.01] [0.08, 0.06, 0.14, 0.25, 0.08, 0.26, 0.09, 0.04] [0.00, 0.10, 0.01, 0.20, 0.16, 0.22, 0.22, 0.09] [0.01, 0.04, 0.07, 0.27, 0.12, 0.27, 0.21, 0.01] [0.01, 0.04, 0.07, 0.27, 0.11, 0.27, 0.22, 0.01] [0.07, 0.01, 0.12, 0.20, 0.15, 0.20, 0.19, 0.07] [0.08, 0.01, 0.11, 0.20, 0.12, 0.20, 0.20, 0.08] [0.08, 0.07, 0.14, 0.26, 0.07, 0.26, 0.09, 0.03] [0.11, 0.03, 0.09, 0.23, 0.08, 0.23, 0.20, 0.02] [0.11, 0.08, 0.01, 0.22, 0.02, 0.28, 0.28, 0.01] [0.08, 0.01, 0.12, 0.20, 0.13, 0.20, 0.19, 0.07] [0.09, 0.07, 0.14, 0.26, 0.05, 0.27, 0.09, 0.04] [0.00, 0.10, 0.01, 0.19, 0.17, 0.21, 0.21, 0.09] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.07, 0.26, 0.13, 0.27, 0.21, 0.01] [0.07, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.01, 0.04, 0.08, 0.28, 0.10, 0.28, 0.20, 0.01] [0.00, 0.10, 0.01, 0.20, 0.16, 0.22, 0.22, 0.08] [0.08, 0.01, 0.11, 0.20, 0.14, 0.20, 0.19, 0.08] [0.12, 0.07, 0.01, 0.21, 0.03, 0.27, 0.28, 0.01] [0.00, 0.11, 0.01, 0.20, 0.15, 0.22, 0.22, 0.09] [0.11, 0.04, 0.09, 0.24, 0.05, 0.24, 0.21, 0.03] [0.09, 0.05, 0.13, 0.25, 0.10, 0.25, 0.10, 0.03] [0.00, 0.10, 0.01, 0.20, 0.16, 0.22, 0.22, 0.08] [0.01, 0.04, 0.06, 0.27, 0.11, 0.27, 0.22, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.01] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.11, 0.02, 0.08, 0.22, 0.14, 0.22, 0.19, 0.02] [0.00, 0.12, 0.15, 0.24, 0.22, 0.24, 0.00, 0.03] [0.00, 0.11, 0.17, 0.24, 0.21, 0.24, 0.00, 0.03] [0.00, 0.12, 0.16, 0.23, 0.21, 0.24, 0.00, 0.03] [0.11, 0.08, 0.00, 0.23, 0.03, 0.27, 0.27, 0.00] [0.11, 0.09, 0.01, 0.22, 0.03, 0.27, 0.27, 0.01] [0.00, 0.12, 0.17, 0.23, 0.19, 0.24, 0.00, 0.03] [0.11, 0.07, 0.00, 0.22, 0.03, 0.28, 0.28, 0.01] [0.00, 0.12, 0.15, 0.24, 0.22, 0.24, 0.01, 0.02] [0.11, 0.04, 0.09, 0.24, 0.05, 0.24, 0.21, 0.03] [0.07, 0.01, 0.11, 0.19, 0.17, 0.19, 0.19, 0.07] [0.11, 0.09, 0.00, 0.21, 0.03, 0.27, 0.28, 0.01] [0.08, 0.05, 0.13, 0.25, 0.12, 0.25, 0.09, 0.03] [0.11, 0.01, 0.04, 0.21, 0.21, 0.21, 0.21, 0.01] [0.08, 0.06, 0.13, 0.25, 0.10, 0.25, 0.11, 0.04] [0.00, 0.11, 0.17, 0.23, 0.21, 0.24, 0.00, 0.03] [0.08, 0.05, 0.12, 0.23, 0.16, 0.24, 0.10, 0.02] [0.11, 0.01, 0.05, 0.21, 0.21, 0.21, 0.20, 0.01] [0.00, 0.12, 0.17, 0.23, 0.20, 0.23, 0.00, 0.03] [0.07, 0.01, 0.11, 0.19, 0.16, 0.19, 0.19, 0.08] [0.11, 0.03, 0.08, 0.23, 0.07, 0.24, 0.21, 0.02] [0.11, 0.03, 0.08, 0.23, 0.11, 0.23, 0.19, 0.02] [0.08, 0.07, 0.12, 0.27, 0.05, 0.28, 0.09, 0.03] [0.01, 0.04, 0.07, 0.27, 0.11, 0.27, 0.21, 0.01] [0.08, 0.06, 0.13, 0.26, 0.09, 0.26, 0.09, 0.04] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.09] [0.01, 0.04, 0.07, 0.27, 0.12, 0.27, 0.21, 0.01] [0.01, 0.04, 0.07, 0.27, 0.12, 0.27, 0.22, 0.01] [0.07, 0.01, 0.11, 0.20, 0.16, 0.20, 0.19, 0.07] [0.08, 0.01, 0.11, 0.20, 0.12, 0.20, 0.20, 0.07] [0.08, 0.07, 0.13, 0.26, 0.07, 0.27, 0.09, 0.03] [0.11, 0.03, 0.09, 0.23, 0.09, 0.23, 0.19, 0.02] [0.11, 0.08, 0.01, 0.22, 0.02, 0.28, 0.28, 0.01] [0.08, 0.01, 0.12, 0.20, 0.14, 0.20, 0.19, 0.07] [0.08, 0.07, 0.13, 0.27, 0.05, 0.27, 0.09, 0.03] [0.00, 0.10, 0.01, 0.19, 0.17, 0.21, 0.21, 0.10] [0.00, 0.10, 0.01, 0.19, 0.17, 0.22, 0.22, 0.09] [0.01, 0.04, 0.07, 0.27, 0.13, 0.27, 0.21, 0.01] [0.08, 0.01, 0.10, 0.20, 0.15, 0.20, 0.19, 0.07] [0.01, 0.04, 0.08, 0.28, 0.10, 0.28, 0.20, 0.01] [0.00, 0.10, 0.01, 0.20, 0.16, 0.22, 0.22, 0.08] [0.08, 0.01, 0.10, 0.20, 0.15, 0.20, 0.20, 0.07] [0.11, 0.07, 0.01, 0.21, 0.04, 0.27, 0.28, 0.01] [0.00, 0.11, 0.01, 0.20, 0.15, 0.22, 0.22, 0.09] [0.11, 0.04, 0.09, 0.24, 0.05, 0.24, 0.21, 0.02] [0.08, 0.05, 0.12, 0.25, 0.11, 0.25, 0.11, 0.03] [0.00, 0.10, 0.01, 0.20, 0.16, 0.22, 0.22, 0.09] [0.01, 0.04, 0.06, 0.27, 0.11, 0.28, 0.22, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.01] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.10, 0.02, 0.09, 0.22, 0.16, 0.22, 0.19, 0.02] [0.00, 0.12, 0.15, 0.24, 0.22, 0.24, 0.00, 0.02] [0.00, 0.11, 0.16, 0.24, 0.21, 0.24, 0.00, 0.02] [0.00, 0.12, 0.16, 0.24, 0.21, 0.24, 0.00, 0.03] [0.11, 0.08, 0.00, 0.23, 0.03, 0.28, 0.27, 0.00] [0.11, 0.08, 0.00, 0.22, 0.03, 0.27, 0.27, 0.00] [0.00, 0.13, 0.17, 0.24, 0.20, 0.24, 0.00, 0.03] [0.11, 0.07, 0.00, 0.22, 0.03, 0.28, 0.28, 0.00] [0.00, 0.12, 0.15, 0.24, 0.22, 0.24, 0.00, 0.02] [0.11, 0.04, 0.09, 0.24, 0.06, 0.24, 0.21, 0.03] [0.07, 0.00, 0.11, 0.19, 0.17, 0.19, 0.19, 0.07] [0.11, 0.08, 0.00, 0.21, 0.04, 0.27, 0.28, 0.00] [0.08, 0.05, 0.12, 0.25, 0.12, 0.25, 0.10, 0.03] [0.11, 0.01, 0.04, 0.21, 0.21, 0.21, 0.21, 0.01] [0.07, 0.06, 0.12, 0.25, 0.10, 0.25, 0.11, 0.04] [0.00, 0.11, 0.16, 0.24, 0.22, 0.24, 0.00, 0.03] [0.08, 0.04, 0.11, 0.24, 0.16, 0.24, 0.11, 0.02] [0.11, 0.01, 0.05, 0.21, 0.21, 0.21, 0.21, 0.01] [0.00, 0.12, 0.17, 0.23, 0.21, 0.24, 0.00, 0.03] [0.07, 0.00, 0.11, 0.20, 0.16, 0.20, 0.19, 0.07] [0.11, 0.04, 0.08, 0.24, 0.06, 0.24, 0.21, 0.02] [0.11, 0.03, 0.08, 0.23, 0.10, 0.24, 0.20, 0.02] [0.08, 0.07, 0.14, 0.28, 0.04, 0.28, 0.08, 0.04] [0.01, 0.04, 0.07, 0.27, 0.11, 0.28, 0.21, 0.01] [0.08, 0.06, 0.14, 0.26, 0.08, 0.26, 0.08, 0.04] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.09] [0.01, 0.04, 0.07, 0.28, 0.12, 0.28, 0.21, 0.01] [0.01, 0.04, 0.07, 0.27, 0.11, 0.27, 0.22, 0.01] [0.07, 0.01, 0.12, 0.20, 0.15, 0.20, 0.19, 0.07] [0.08, 0.01, 0.11, 0.20, 0.13, 0.20, 0.20, 0.07] [0.08, 0.07, 0.14, 0.27, 0.06, 0.27, 0.08, 0.04] [0.11, 0.03, 0.09, 0.24, 0.08, 0.24, 0.19, 0.02] [0.11, 0.08, 0.01, 0.23, 0.02, 0.28, 0.27, 0.01] [0.08, 0.01, 0.12, 0.20, 0.14, 0.20, 0.19, 0.07] [0.08, 0.07, 0.14, 0.27, 0.05, 0.28, 0.08, 0.04] [0.00, 0.10, 0.01, 0.20, 0.17, 0.21, 0.21, 0.09] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.01, 0.03, 0.07, 0.27, 0.13, 0.27, 0.21, 0.01] [0.08, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.01, 0.04, 0.08, 0.28, 0.10, 0.28, 0.19, 0.01] [0.00, 0.10, 0.01, 0.20, 0.16, 0.22, 0.22, 0.08] [0.08, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.11, 0.08, 0.01, 0.22, 0.03, 0.27, 0.28, 0.01] [0.00, 0.10, 0.01, 0.20, 0.15, 0.22, 0.22, 0.09] [0.11, 0.04, 0.08, 0.24, 0.04, 0.24, 0.21, 0.03] [0.08, 0.05, 0.13, 0.26, 0.10, 0.26, 0.09, 0.03] [0.00, 0.10, 0.01, 0.20, 0.16, 0.22, 0.22, 0.08] [0.01, 0.04, 0.06, 0.28, 0.11, 0.28, 0.22, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.01] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.10, 0.02, 0.08, 0.22, 0.15, 0.22, 0.19, 0.02] [0.00, 0.11, 0.16, 0.24, 0.22, 0.24, 0.00, 0.02] [0.00, 0.11, 0.17, 0.24, 0.21, 0.24, 0.00, 0.02] [0.00, 0.11, 0.17, 0.24, 0.21, 0.24, 0.00, 0.02] [0.11, 0.08, 0.00, 0.23, 0.02, 0.28, 0.27, 0.00] [0.11, 0.08, 0.01, 0.23, 0.02, 0.27, 0.27, 0.00] [0.00, 0.12, 0.17, 0.24, 0.19, 0.24, 0.00, 0.03] [0.11, 0.07, 0.00, 0.22, 0.03, 0.28, 0.28, 0.00] [0.00, 0.11, 0.16, 0.24, 0.22, 0.24, 0.00, 0.02] [0.11, 0.04, 0.08, 0.24, 0.05, 0.24, 0.21, 0.03] [0.07, 0.00, 0.11, 0.19, 0.17, 0.19, 0.18, 0.07] [0.11, 0.09, 0.00, 0.21, 0.03, 0.27, 0.28, 0.01] [0.08, 0.05, 0.13, 0.25, 0.11, 0.26, 0.09, 0.03] [0.11, 0.01, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.06, 0.13, 0.25, 0.10, 0.26, 0.10, 0.04] [0.00, 0.11, 0.17, 0.24, 0.21, 0.24, 0.00, 0.03] [0.08, 0.04, 0.12, 0.24, 0.15, 0.24, 0.10, 0.02] [0.10, 0.01, 0.05, 0.21, 0.21, 0.21, 0.21, 0.01] [0.00, 0.12, 0.17, 0.24, 0.20, 0.24, 0.00, 0.03] [0.07, 0.00, 0.11, 0.20, 0.16, 0.20, 0.19, 0.07] [0.11, 0.03, 0.08, 0.24, 0.06, 0.24, 0.21, 0.02] [0.11, 0.03, 0.08, 0.24, 0.10, 0.24, 0.19, 0.02] [0.08, 0.07, 0.13, 0.28, 0.05, 0.29, 0.07, 0.03] [0.01, 0.04, 0.07, 0.28, 0.11, 0.28, 0.20, 0.01] [0.07, 0.06, 0.13, 0.27, 0.08, 0.27, 0.08, 0.04] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.09] [0.01, 0.04, 0.06, 0.28, 0.12, 0.28, 0.20, 0.01] [0.01, 0.04, 0.06, 0.28, 0.11, 0.28, 0.22, 0.01] [0.07, 0.01, 0.12, 0.20, 0.15, 0.20, 0.19, 0.07] [0.08, 0.01, 0.11, 0.21, 0.13, 0.21, 0.20, 0.07] [0.07, 0.07, 0.13, 0.27, 0.07, 0.28, 0.08, 0.03] [0.11, 0.03, 0.09, 0.24, 0.09, 0.24, 0.19, 0.02] [0.11, 0.08, 0.00, 0.23, 0.02, 0.28, 0.27, 0.00] [0.08, 0.01, 0.12, 0.20, 0.13, 0.20, 0.19, 0.07] [0.07, 0.07, 0.13, 0.28, 0.05, 0.29, 0.07, 0.03] [0.00, 0.10, 0.01, 0.20, 0.17, 0.21, 0.21, 0.09] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.07, 0.27, 0.13, 0.27, 0.21, 0.01] [0.08, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.01, 0.04, 0.07, 0.28, 0.10, 0.29, 0.19, 0.01] [0.00, 0.10, 0.01, 0.21, 0.16, 0.22, 0.22, 0.07] [0.08, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.11, 0.07, 0.01, 0.22, 0.04, 0.27, 0.28, 0.00] [0.00, 0.11, 0.01, 0.20, 0.15, 0.22, 0.22, 0.08] [0.11, 0.04, 0.08, 0.24, 0.05, 0.25, 0.21, 0.02] [0.08, 0.06, 0.12, 0.26, 0.10, 0.27, 0.09, 0.03] [0.00, 0.10, 0.01, 0.20, 0.16, 0.22, 0.22, 0.08] [0.01, 0.04, 0.06, 0.28, 0.11, 0.28, 0.21, 0.01] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.10, 0.02, 0.08, 0.22, 0.15, 0.22, 0.19, 0.02] [0.00, 0.12, 0.16, 0.24, 0.22, 0.24, 0.00, 0.02] [0.00, 0.11, 0.17, 0.24, 0.21, 0.24, 0.00, 0.03] [0.00, 0.12, 0.16, 0.24, 0.21, 0.24, 0.00, 0.03] [0.10, 0.08, 0.00, 0.23, 0.03, 0.28, 0.27, 0.00] [0.11, 0.08, 0.00, 0.23, 0.03, 0.27, 0.27, 0.00] [0.00, 0.12, 0.17, 0.24, 0.19, 0.24, 0.00, 0.03] [0.11, 0.07, 0.00, 0.22, 0.03, 0.28, 0.28, 0.00] [0.00, 0.12, 0.15, 0.24, 0.22, 0.24, 0.00, 0.02] [0.11, 0.04, 0.08, 0.24, 0.05, 0.24, 0.21, 0.02] [0.07, 0.00, 0.11, 0.19, 0.17, 0.19, 0.18, 0.07] [0.11, 0.08, 0.00, 0.22, 0.04, 0.27, 0.27, 0.00] [0.08, 0.05, 0.12, 0.26, 0.12, 0.26, 0.08, 0.03] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.06, 0.12, 0.26, 0.10, 0.27, 0.09, 0.04] [0.00, 0.11, 0.17, 0.24, 0.21, 0.24, 0.00, 0.03] [0.08, 0.04, 0.11, 0.25, 0.16, 0.25, 0.09, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.01] [0.00, 0.12, 0.17, 0.24, 0.20, 0.24, 0.00, 0.03] [0.07, 0.00, 0.11, 0.20, 0.16, 0.20, 0.19, 0.07] [0.11, 0.03, 0.08, 0.24, 0.06, 0.24, 0.21, 0.02] [0.11, 0.03, 0.08, 0.24, 0.10, 0.24, 0.20, 0.02] [0.08, 0.07, 0.13, 0.28, 0.05, 0.29, 0.08, 0.03] [0.01, 0.04, 0.07, 0.28, 0.11, 0.28, 0.20, 0.01] [0.08, 0.06, 0.13, 0.26, 0.08, 0.27, 0.08, 0.04] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.09] [0.01, 0.04, 0.06, 0.28, 0.12, 0.28, 0.20, 0.01] [0.01, 0.04, 0.06, 0.28, 0.11, 0.28, 0.21, 0.01] [0.07, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.08, 0.01, 0.11, 0.21, 0.13, 0.21, 0.20, 0.07] [0.08, 0.06, 0.13, 0.27, 0.07, 0.28, 0.08, 0.03] [0.11, 0.03, 0.09, 0.24, 0.08, 0.24, 0.19, 0.02] [0.11, 0.08, 0.00, 0.23, 0.02, 0.28, 0.27, 0.00] [0.08, 0.01, 0.12, 0.20, 0.13, 0.20, 0.19, 0.07] [0.08, 0.07, 0.13, 0.28, 0.05, 0.28, 0.08, 0.04] [0.00, 0.10, 0.01, 0.20, 0.18, 0.21, 0.21, 0.09] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.01, 0.03, 0.06, 0.27, 0.13, 0.27, 0.21, 0.01] [0.07, 0.01, 0.10, 0.20, 0.15, 0.20, 0.19, 0.07] [0.01, 0.04, 0.07, 0.28, 0.10, 0.29, 0.19, 0.01] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.08] [0.08, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.11, 0.07, 0.01, 0.22, 0.04, 0.27, 0.27, 0.00] [0.00, 0.10, 0.01, 0.20, 0.16, 0.22, 0.22, 0.08] [0.11, 0.04, 0.08, 0.24, 0.04, 0.25, 0.21, 0.02] [0.08, 0.05, 0.12, 0.26, 0.10, 0.27, 0.09, 0.03] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.06, 0.28, 0.11, 0.28, 0.21, 0.01] [0.10, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.01] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.10, 0.02, 0.08, 0.22, 0.15, 0.22, 0.19, 0.02] [0.00, 0.11, 0.15, 0.24, 0.22, 0.24, 0.00, 0.02] [0.00, 0.11, 0.17, 0.24, 0.21, 0.24, 0.00, 0.03] [0.00, 0.11, 0.16, 0.24, 0.21, 0.24, 0.00, 0.03] [0.11, 0.08, 0.00, 0.23, 0.03, 0.28, 0.27, 0.00] [0.11, 0.08, 0.00, 0.23, 0.03, 0.27, 0.27, 0.00] [0.00, 0.12, 0.17, 0.24, 0.19, 0.24, 0.00, 0.03] [0.11, 0.07, 0.00, 0.22, 0.03, 0.28, 0.28, 0.00] [0.00, 0.11, 0.15, 0.24, 0.22, 0.24, 0.00, 0.02] [0.11, 0.04, 0.08, 0.24, 0.05, 0.24, 0.21, 0.02] [0.07, 0.00, 0.11, 0.20, 0.17, 0.19, 0.19, 0.07] [0.11, 0.08, 0.00, 0.22, 0.04, 0.27, 0.27, 0.00] [0.08, 0.05, 0.12, 0.26, 0.12, 0.26, 0.09, 0.03] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.05, 0.12, 0.26, 0.10, 0.26, 0.09, 0.04] [0.00, 0.10, 0.17, 0.24, 0.22, 0.24, 0.00, 0.03] [0.08, 0.04, 0.11, 0.25, 0.16, 0.25, 0.10, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.01] [0.00, 0.11, 0.17, 0.24, 0.20, 0.24, 0.00, 0.03] [0.07, 0.00, 0.11, 0.20, 0.16, 0.20, 0.19, 0.07] [0.11, 0.03, 0.08, 0.24, 0.06, 0.24, 0.21, 0.02] [0.11, 0.03, 0.08, 0.24, 0.10, 0.24, 0.20, 0.02] [0.08, 0.07, 0.12, 0.29, 0.04, 0.29, 0.07, 0.03] [0.01, 0.04, 0.07, 0.28, 0.11, 0.28, 0.20, 0.01] [0.08, 0.06, 0.13, 0.27, 0.08, 0.27, 0.08, 0.03] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.09] [0.01, 0.04, 0.06, 0.28, 0.12, 0.28, 0.19, 0.01] [0.01, 0.04, 0.06, 0.28, 0.11, 0.28, 0.21, 0.01] [0.07, 0.01, 0.12, 0.20, 0.15, 0.20, 0.19, 0.06] [0.08, 0.01, 0.11, 0.21, 0.13, 0.21, 0.20, 0.07] [0.08, 0.07, 0.13, 0.28, 0.06, 0.28, 0.07, 0.03] [0.11, 0.03, 0.09, 0.24, 0.09, 0.24, 0.19, 0.02] [0.11, 0.08, 0.01, 0.23, 0.02, 0.28, 0.27, 0.00] [0.08, 0.01, 0.12, 0.20, 0.13, 0.20, 0.19, 0.07] [0.08, 0.07, 0.12, 0.29, 0.04, 0.29, 0.07, 0.03] [0.00, 0.10, 0.01, 0.20, 0.17, 0.21, 0.21, 0.09] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.06, 0.28, 0.13, 0.28, 0.20, 0.01] [0.08, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.01, 0.04, 0.07, 0.29, 0.10, 0.29, 0.18, 0.01] [0.00, 0.10, 0.00, 0.21, 0.16, 0.22, 0.22, 0.08] [0.08, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.07, 0.01, 0.22, 0.04, 0.27, 0.27, 0.00] [0.00, 0.10, 0.01, 0.21, 0.15, 0.22, 0.22, 0.08] [0.11, 0.04, 0.08, 0.25, 0.05, 0.25, 0.21, 0.02] [0.08, 0.05, 0.12, 0.27, 0.09, 0.27, 0.08, 0.02] [0.00, 0.10, 0.01, 0.21, 0.16, 0.22, 0.22, 0.08] [0.01, 0.04, 0.06, 0.28, 0.11, 0.29, 0.20, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.10, 0.02, 0.08, 0.22, 0.16, 0.22, 0.19, 0.02] [0.00, 0.11, 0.15, 0.24, 0.22, 0.24, 0.00, 0.02] [0.00, 0.11, 0.16, 0.24, 0.21, 0.24, 0.00, 0.02] [0.00, 0.11, 0.16, 0.24, 0.21, 0.24, 0.00, 0.02] [0.10, 0.08, 0.00, 0.24, 0.03, 0.28, 0.27, 0.00] [0.11, 0.08, 0.01, 0.23, 0.03, 0.27, 0.27, 0.00] [0.00, 0.12, 0.17, 0.24, 0.19, 0.24, 0.00, 0.03] [0.11, 0.07, 0.01, 0.23, 0.03, 0.28, 0.27, 0.00] [0.00, 0.11, 0.15, 0.24, 0.22, 0.25, 0.00, 0.02] [0.11, 0.04, 0.08, 0.24, 0.05, 0.24, 0.21, 0.02] [0.08, 0.00, 0.11, 0.20, 0.16, 0.20, 0.18, 0.07] [0.11, 0.08, 0.00, 0.22, 0.04, 0.27, 0.27, 0.00] [0.08, 0.05, 0.12, 0.26, 0.11, 0.27, 0.08, 0.03] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.05, 0.12, 0.27, 0.09, 0.27, 0.09, 0.04] [0.00, 0.11, 0.16, 0.24, 0.21, 0.24, 0.00, 0.03] [0.08, 0.04, 0.11, 0.25, 0.15, 0.25, 0.09, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.17, 0.24, 0.20, 0.24, 0.00, 0.03] [0.07, 0.00, 0.11, 0.20, 0.16, 0.20, 0.19, 0.07] [0.11, 0.04, 0.09, 0.24, 0.07, 0.24, 0.20, 0.02] [0.11, 0.03, 0.09, 0.24, 0.11, 0.24, 0.18, 0.02] [0.08, 0.07, 0.12, 0.29, 0.04, 0.30, 0.07, 0.03] [0.01, 0.04, 0.07, 0.29, 0.11, 0.29, 0.19, 0.01] [0.08, 0.06, 0.13, 0.27, 0.07, 0.28, 0.07, 0.03] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.09] [0.01, 0.04, 0.06, 0.29, 0.12, 0.29, 0.19, 0.01] [0.01, 0.04, 0.06, 0.28, 0.11, 0.28, 0.21, 0.01] [0.07, 0.01, 0.12, 0.20, 0.14, 0.20, 0.19, 0.06] [0.08, 0.01, 0.11, 0.21, 0.12, 0.21, 0.20, 0.07] [0.08, 0.07, 0.14, 0.28, 0.05, 0.29, 0.07, 0.03] [0.11, 0.03, 0.09, 0.24, 0.09, 0.24, 0.18, 0.02] [0.11, 0.08, 0.01, 0.23, 0.02, 0.28, 0.27, 0.00] [0.08, 0.01, 0.12, 0.21, 0.13, 0.21, 0.19, 0.07] [0.07, 0.07, 0.13, 0.29, 0.04, 0.30, 0.07, 0.03] [0.00, 0.10, 0.01, 0.20, 0.18, 0.21, 0.21, 0.09] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.01, 0.03, 0.07, 0.28, 0.12, 0.28, 0.20, 0.01] [0.08, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.07, 0.29, 0.10, 0.29, 0.18, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.22, 0.08] [0.08, 0.01, 0.11, 0.20, 0.14, 0.20, 0.20, 0.06] [0.11, 0.07, 0.01, 0.22, 0.04, 0.27, 0.27, 0.00] [0.00, 0.10, 0.01, 0.21, 0.16, 0.22, 0.22, 0.08] [0.11, 0.04, 0.09, 0.25, 0.05, 0.25, 0.19, 0.02] [0.08, 0.05, 0.13, 0.27, 0.09, 0.28, 0.07, 0.02] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.06, 0.29, 0.11, 0.29, 0.20, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.10, 0.02, 0.09, 0.22, 0.16, 0.22, 0.18, 0.02] [0.00, 0.11, 0.15, 0.24, 0.22, 0.24, 0.00, 0.02] [0.00, 0.11, 0.17, 0.24, 0.21, 0.24, 0.00, 0.02] [0.00, 0.11, 0.16, 0.24, 0.21, 0.24, 0.00, 0.03] [0.11, 0.08, 0.01, 0.24, 0.03, 0.28, 0.26, 0.00] [0.11, 0.08, 0.01, 0.23, 0.03, 0.27, 0.26, 0.00] [0.00, 0.12, 0.17, 0.24, 0.19, 0.24, 0.00, 0.03] [0.11, 0.07, 0.01, 0.23, 0.04, 0.28, 0.27, 0.00] [0.00, 0.11, 0.15, 0.24, 0.22, 0.25, 0.00, 0.02] [0.11, 0.04, 0.09, 0.24, 0.05, 0.24, 0.20, 0.02] [0.07, 0.00, 0.11, 0.20, 0.16, 0.20, 0.19, 0.07] [0.11, 0.09, 0.01, 0.22, 0.04, 0.27, 0.27, 0.00] [0.08, 0.05, 0.12, 0.27, 0.11, 0.27, 0.08, 0.03] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.06, 0.12, 0.27, 0.09, 0.28, 0.09, 0.03] [0.00, 0.11, 0.16, 0.24, 0.21, 0.24, 0.00, 0.03] [0.08, 0.04, 0.11, 0.25, 0.15, 0.26, 0.09, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.17, 0.24, 0.20, 0.24, 0.00, 0.03] [0.07, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.11, 0.03, 0.08, 0.24, 0.07, 0.24, 0.21, 0.02] [0.11, 0.03, 0.08, 0.24, 0.10, 0.24, 0.19, 0.02] [0.08, 0.07, 0.12, 0.30, 0.04, 0.30, 0.06, 0.03] [0.01, 0.04, 0.07, 0.29, 0.11, 0.29, 0.19, 0.01] [0.08, 0.06, 0.13, 0.28, 0.07, 0.28, 0.07, 0.04] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.21, 0.09] [0.01, 0.04, 0.06, 0.29, 0.12, 0.29, 0.19, 0.01] [0.01, 0.04, 0.06, 0.29, 0.11, 0.29, 0.21, 0.01] [0.07, 0.01, 0.12, 0.20, 0.14, 0.20, 0.19, 0.06] [0.08, 0.01, 0.11, 0.21, 0.12, 0.21, 0.20, 0.07] [0.08, 0.06, 0.13, 0.28, 0.05, 0.29, 0.07, 0.03] [0.11, 0.03, 0.09, 0.24, 0.09, 0.24, 0.19, 0.02] [0.11, 0.08, 0.01, 0.23, 0.02, 0.28, 0.27, 0.00] [0.08, 0.01, 0.12, 0.21, 0.12, 0.21, 0.19, 0.07] [0.08, 0.07, 0.13, 0.29, 0.04, 0.30, 0.06, 0.04] [0.00, 0.10, 0.01, 0.20, 0.18, 0.21, 0.21, 0.09] [0.00, 0.10, 0.01, 0.20, 0.18, 0.22, 0.22, 0.08] [0.01, 0.03, 0.06, 0.28, 0.12, 0.28, 0.20, 0.01] [0.08, 0.01, 0.10, 0.20, 0.15, 0.20, 0.19, 0.07] [0.01, 0.04, 0.07, 0.29, 0.10, 0.30, 0.18, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.22, 0.08] [0.08, 0.01, 0.10, 0.20, 0.15, 0.20, 0.20, 0.07] [0.11, 0.07, 0.01, 0.22, 0.05, 0.27, 0.27, 0.00] [0.00, 0.10, 0.01, 0.21, 0.16, 0.22, 0.22, 0.08] [0.11, 0.04, 0.09, 0.25, 0.05, 0.25, 0.20, 0.02] [0.08, 0.05, 0.12, 0.28, 0.09, 0.28, 0.08, 0.03] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.06, 0.29, 0.11, 0.29, 0.20, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.10, 0.01, 0.20, 0.18, 0.22, 0.22, 0.08] [0.10, 0.02, 0.08, 0.22, 0.16, 0.22, 0.18, 0.02] [0.00, 0.11, 0.15, 0.24, 0.21, 0.24, 0.00, 0.02] [0.00, 0.11, 0.17, 0.24, 0.20, 0.24, 0.00, 0.03] [0.00, 0.11, 0.16, 0.24, 0.21, 0.24, 0.00, 0.03] [0.11, 0.08, 0.01, 0.24, 0.03, 0.28, 0.26, 0.00] [0.11, 0.08, 0.01, 0.23, 0.03, 0.27, 0.26, 0.00] [0.00, 0.12, 0.17, 0.24, 0.18, 0.24, 0.00, 0.03] [0.10, 0.07, 0.01, 0.23, 0.04, 0.28, 0.27, 0.00] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.11, 0.04, 0.08, 0.24, 0.05, 0.24, 0.20, 0.02] [0.08, 0.00, 0.11, 0.20, 0.16, 0.20, 0.19, 0.07] [0.11, 0.08, 0.00, 0.22, 0.04, 0.27, 0.27, 0.00] [0.08, 0.05, 0.12, 0.27, 0.10, 0.27, 0.07, 0.03] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.05, 0.12, 0.28, 0.08, 0.28, 0.08, 0.04] [0.00, 0.11, 0.16, 0.24, 0.21, 0.24, 0.00, 0.03] [0.08, 0.04, 0.11, 0.25, 0.15, 0.26, 0.09, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.17, 0.24, 0.20, 0.24, 0.00, 0.03] [0.07, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.11, 0.03, 0.09, 0.24, 0.06, 0.24, 0.20, 0.02] [0.11, 0.03, 0.09, 0.24, 0.10, 0.24, 0.18, 0.02] [0.08, 0.06, 0.12, 0.30, 0.04, 0.31, 0.06, 0.03] [0.01, 0.04, 0.06, 0.29, 0.10, 0.30, 0.19, 0.01] [0.08, 0.05, 0.13, 0.28, 0.07, 0.28, 0.07, 0.04] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.21, 0.09] [0.01, 0.04, 0.06, 0.29, 0.11, 0.29, 0.19, 0.01] [0.01, 0.04, 0.06, 0.29, 0.10, 0.29, 0.20, 0.01] [0.07, 0.01, 0.12, 0.20, 0.14, 0.20, 0.19, 0.07] [0.08, 0.01, 0.11, 0.21, 0.12, 0.21, 0.20, 0.07] [0.08, 0.06, 0.13, 0.29, 0.05, 0.29, 0.07, 0.03] [0.11, 0.03, 0.09, 0.24, 0.09, 0.24, 0.18, 0.02] [0.11, 0.08, 0.01, 0.24, 0.02, 0.28, 0.27, 0.00] [0.08, 0.01, 0.12, 0.21, 0.12, 0.21, 0.19, 0.07] [0.07, 0.07, 0.12, 0.30, 0.04, 0.30, 0.06, 0.04] [0.00, 0.10, 0.01, 0.20, 0.18, 0.21, 0.21, 0.09] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.09] [0.01, 0.04, 0.06, 0.29, 0.12, 0.29, 0.19, 0.01] [0.08, 0.01, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.01, 0.04, 0.07, 0.30, 0.10, 0.30, 0.17, 0.01] [0.00, 0.10, 0.00, 0.21, 0.16, 0.22, 0.22, 0.08] [0.08, 0.01, 0.11, 0.20, 0.14, 0.20, 0.19, 0.07] [0.11, 0.07, 0.01, 0.23, 0.05, 0.27, 0.27, 0.00] [0.00, 0.10, 0.01, 0.21, 0.16, 0.22, 0.22, 0.09] [0.11, 0.04, 0.09, 0.25, 0.04, 0.25, 0.20, 0.02] [0.08, 0.05, 0.12, 0.28, 0.08, 0.29, 0.08, 0.03] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.09] [0.01, 0.04, 0.06, 0.29, 0.10, 0.30, 0.20, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.10, 0.01, 0.20, 0.17, 0.22, 0.22, 0.08] [0.10, 0.02, 0.09, 0.22, 0.16, 0.22, 0.18, 0.02] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.24, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.24, 0.21, 0.25, 0.00, 0.02] [0.10, 0.08, 0.01, 0.24, 0.03, 0.28, 0.26, 0.00] [0.11, 0.08, 0.01, 0.24, 0.03, 0.27, 0.26, 0.00] [0.00, 0.12, 0.17, 0.24, 0.19, 0.24, 0.00, 0.03] [0.10, 0.07, 0.01, 0.23, 0.04, 0.28, 0.27, 0.00] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.11, 0.04, 0.09, 0.25, 0.05, 0.24, 0.20, 0.02] [0.08, 0.00, 0.11, 0.20, 0.16, 0.20, 0.18, 0.07] [0.11, 0.08, 0.00, 0.22, 0.04, 0.27, 0.27, 0.00] [0.08, 0.05, 0.12, 0.28, 0.10, 0.28, 0.07, 0.03] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.05, 0.12, 0.28, 0.08, 0.28, 0.08, 0.04] [0.00, 0.11, 0.16, 0.24, 0.22, 0.24, 0.00, 0.03] [0.08, 0.04, 0.11, 0.26, 0.15, 0.26, 0.08, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.11, 0.17, 0.24, 0.20, 0.24, 0.00, 0.02] [0.07, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.11, 0.03, 0.09, 0.24, 0.07, 0.24, 0.20, 0.02] [0.11, 0.02, 0.08, 0.24, 0.11, 0.24, 0.18, 0.02] [0.07, 0.06, 0.12, 0.31, 0.04, 0.31, 0.05, 0.03] [0.01, 0.04, 0.06, 0.30, 0.11, 0.30, 0.19, 0.01] [0.07, 0.05, 0.13, 0.28, 0.08, 0.29, 0.06, 0.04] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.09] [0.01, 0.04, 0.06, 0.30, 0.11, 0.30, 0.18, 0.01] [0.01, 0.04, 0.06, 0.29, 0.10, 0.30, 0.20, 0.01] [0.07, 0.00, 0.12, 0.20, 0.15, 0.20, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.20, 0.06] [0.07, 0.06, 0.13, 0.29, 0.06, 0.30, 0.06, 0.03] [0.11, 0.03, 0.09, 0.24, 0.09, 0.24, 0.18, 0.02] [0.11, 0.08, 0.01, 0.23, 0.02, 0.28, 0.27, 0.00] [0.08, 0.01, 0.12, 0.21, 0.13, 0.21, 0.19, 0.06] [0.07, 0.07, 0.12, 0.30, 0.04, 0.31, 0.05, 0.04] [0.00, 0.09, 0.01, 0.20, 0.18, 0.22, 0.21, 0.09] [0.00, 0.09, 0.00, 0.20, 0.18, 0.22, 0.22, 0.08] [0.01, 0.03, 0.06, 0.29, 0.12, 0.29, 0.19, 0.01] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.07, 0.30, 0.10, 0.31, 0.17, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.22, 0.08] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.07, 0.01, 0.22, 0.05, 0.27, 0.27, 0.00] [0.00, 0.10, 0.01, 0.21, 0.16, 0.22, 0.22, 0.09] [0.11, 0.04, 0.09, 0.25, 0.05, 0.25, 0.20, 0.02] [0.08, 0.05, 0.11, 0.28, 0.09, 0.29, 0.07, 0.02] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.05, 0.30, 0.10, 0.30, 0.20, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.20, 0.18, 0.22, 0.22, 0.08] [0.10, 0.02, 0.09, 0.22, 0.16, 0.22, 0.18, 0.02] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.24, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.24, 0.21, 0.25, 0.00, 0.02] [0.10, 0.08, 0.00, 0.24, 0.03, 0.28, 0.27, 0.00] [0.11, 0.08, 0.00, 0.23, 0.03, 0.28, 0.27, 0.00] [0.00, 0.12, 0.17, 0.24, 0.19, 0.24, 0.00, 0.03] [0.10, 0.07, 0.00, 0.23, 0.04, 0.28, 0.27, 0.00] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.11, 0.04, 0.09, 0.25, 0.05, 0.24, 0.20, 0.02] [0.08, 0.00, 0.11, 0.20, 0.16, 0.20, 0.18, 0.07] [0.11, 0.08, 0.00, 0.22, 0.04, 0.28, 0.27, 0.00] [0.08, 0.05, 0.12, 0.28, 0.11, 0.28, 0.07, 0.03] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.05, 0.11, 0.28, 0.09, 0.29, 0.07, 0.04] [0.00, 0.11, 0.16, 0.24, 0.22, 0.24, 0.00, 0.03] [0.08, 0.04, 0.11, 0.26, 0.16, 0.27, 0.08, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.17, 0.24, 0.20, 0.24, 0.00, 0.02] [0.07, 0.00, 0.11, 0.20, 0.16, 0.20, 0.19, 0.07] [0.11, 0.03, 0.08, 0.25, 0.06, 0.24, 0.20, 0.02] [0.11, 0.03, 0.08, 0.24, 0.10, 0.24, 0.19, 0.02] [0.08, 0.06, 0.12, 0.31, 0.03, 0.32, 0.05, 0.03] [0.01, 0.04, 0.06, 0.30, 0.10, 0.30, 0.18, 0.01] [0.08, 0.05, 0.13, 0.29, 0.07, 0.29, 0.06, 0.03] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.06, 0.30, 0.11, 0.30, 0.18, 0.01] [0.01, 0.04, 0.06, 0.30, 0.10, 0.30, 0.19, 0.01] [0.08, 0.00, 0.12, 0.20, 0.14, 0.20, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.20, 0.06] [0.08, 0.06, 0.13, 0.30, 0.05, 0.30, 0.06, 0.03] [0.11, 0.03, 0.09, 0.24, 0.08, 0.24, 0.19, 0.02] [0.11, 0.08, 0.01, 0.24, 0.02, 0.28, 0.27, 0.00] [0.08, 0.01, 0.12, 0.21, 0.12, 0.21, 0.19, 0.07] [0.08, 0.06, 0.12, 0.31, 0.03, 0.31, 0.05, 0.03] [0.00, 0.09, 0.01, 0.20, 0.18, 0.22, 0.21, 0.08] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.22, 0.08] [0.01, 0.03, 0.06, 0.29, 0.12, 0.30, 0.19, 0.01] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.07, 0.31, 0.09, 0.31, 0.17, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.22, 0.08] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.20, 0.06] [0.11, 0.07, 0.01, 0.23, 0.05, 0.27, 0.27, 0.00] [0.00, 0.10, 0.01, 0.21, 0.16, 0.22, 0.22, 0.08] [0.11, 0.04, 0.09, 0.25, 0.04, 0.25, 0.20, 0.02] [0.08, 0.05, 0.12, 0.29, 0.08, 0.29, 0.07, 0.02] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.05, 0.30, 0.10, 0.30, 0.19, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.22, 0.08] [0.10, 0.02, 0.08, 0.22, 0.16, 0.22, 0.18, 0.02] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.24, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.24, 0.21, 0.25, 0.00, 0.02] [0.10, 0.08, 0.01, 0.24, 0.02, 0.28, 0.26, 0.00] [0.11, 0.08, 0.01, 0.24, 0.03, 0.28, 0.26, 0.00] [0.00, 0.13, 0.17, 0.24, 0.18, 0.25, 0.00, 0.03] [0.11, 0.07, 0.01, 0.23, 0.03, 0.28, 0.27, 0.00] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.11, 0.04, 0.09, 0.25, 0.05, 0.24, 0.20, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.18, 0.07] [0.11, 0.08, 0.00, 0.23, 0.03, 0.28, 0.27, 0.00] [0.08, 0.04, 0.12, 0.28, 0.09, 0.29, 0.06, 0.03] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.05, 0.12, 0.29, 0.07, 0.29, 0.07, 0.04] [0.00, 0.11, 0.16, 0.24, 0.21, 0.24, 0.00, 0.03] [0.08, 0.04, 0.11, 0.27, 0.14, 0.27, 0.08, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.17, 0.24, 0.20, 0.24, 0.00, 0.03] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.03, 0.08, 0.25, 0.06, 0.24, 0.20, 0.02] [0.11, 0.03, 0.08, 0.24, 0.10, 0.24, 0.19, 0.02] [0.08, 0.06, 0.11, 0.32, 0.03, 0.32, 0.05, 0.03] [0.01, 0.04, 0.06, 0.31, 0.10, 0.31, 0.18, 0.01] [0.08, 0.05, 0.12, 0.29, 0.07, 0.29, 0.06, 0.04] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.06, 0.31, 0.11, 0.31, 0.17, 0.01] [0.01, 0.04, 0.05, 0.30, 0.10, 0.30, 0.19, 0.01] [0.08, 0.00, 0.12, 0.21, 0.14, 0.20, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.12, 0.21, 0.20, 0.07] [0.08, 0.06, 0.12, 0.30, 0.05, 0.30, 0.05, 0.03] [0.11, 0.03, 0.09, 0.24, 0.08, 0.24, 0.19, 0.02] [0.11, 0.08, 0.00, 0.24, 0.02, 0.28, 0.27, 0.00] [0.08, 0.01, 0.12, 0.21, 0.12, 0.21, 0.19, 0.07] [0.07, 0.06, 0.12, 0.31, 0.03, 0.32, 0.05, 0.04] [0.00, 0.10, 0.01, 0.20, 0.18, 0.22, 0.21, 0.09] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.03, 0.06, 0.30, 0.11, 0.30, 0.18, 0.01] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.06, 0.31, 0.09, 0.31, 0.16, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.22, 0.08] [0.08, 0.00, 0.11, 0.20, 0.14, 0.20, 0.19, 0.06] [0.11, 0.07, 0.01, 0.23, 0.05, 0.27, 0.27, 0.00] [0.00, 0.10, 0.01, 0.21, 0.16, 0.22, 0.22, 0.08] [0.11, 0.04, 0.09, 0.25, 0.04, 0.25, 0.20, 0.02] [0.08, 0.05, 0.11, 0.30, 0.08, 0.30, 0.06, 0.03] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.05, 0.31, 0.10, 0.31, 0.19, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.10, 0.00, 0.20, 0.18, 0.22, 0.22, 0.08] [0.10, 0.02, 0.08, 0.22, 0.16, 0.22, 0.18, 0.02] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.24, 0.20, 0.25, 0.00, 0.02] [0.00, 0.12, 0.16, 0.24, 0.21, 0.25, 0.00, 0.02] [0.11, 0.08, 0.00, 0.24, 0.02, 0.28, 0.26, 0.00] [0.11, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.00, 0.13, 0.17, 0.24, 0.18, 0.25, 0.00, 0.03] [0.11, 0.07, 0.00, 0.23, 0.04, 0.28, 0.27, 0.00] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.11, 0.04, 0.09, 0.25, 0.05, 0.24, 0.20, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.18, 0.07] [0.11, 0.08, 0.00, 0.23, 0.03, 0.28, 0.27, 0.00] [0.08, 0.04, 0.11, 0.29, 0.09, 0.29, 0.06, 0.03] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.05, 0.11, 0.29, 0.07, 0.30, 0.06, 0.04] [0.00, 0.11, 0.16, 0.24, 0.21, 0.24, 0.00, 0.03] [0.08, 0.04, 0.10, 0.27, 0.14, 0.28, 0.07, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.17, 0.24, 0.20, 0.24, 0.00, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.07] [0.11, 0.03, 0.08, 0.25, 0.07, 0.24, 0.20, 0.02] [0.11, 0.03, 0.08, 0.24, 0.10, 0.24, 0.19, 0.02] [0.08, 0.06, 0.11, 0.32, 0.03, 0.32, 0.05, 0.03] [0.01, 0.04, 0.06, 0.31, 0.10, 0.31, 0.17, 0.01] [0.08, 0.05, 0.12, 0.29, 0.07, 0.30, 0.06, 0.03] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.05, 0.31, 0.11, 0.31, 0.17, 0.01] [0.01, 0.04, 0.05, 0.31, 0.10, 0.31, 0.19, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.21, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.12, 0.21, 0.20, 0.06] [0.08, 0.05, 0.12, 0.30, 0.05, 0.31, 0.05, 0.03] [0.11, 0.03, 0.09, 0.24, 0.08, 0.24, 0.19, 0.02] [0.11, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.08, 0.01, 0.12, 0.21, 0.12, 0.21, 0.19, 0.06] [0.08, 0.06, 0.11, 0.32, 0.03, 0.32, 0.05, 0.04] [0.00, 0.10, 0.01, 0.21, 0.18, 0.22, 0.21, 0.08] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.22, 0.08] [0.01, 0.03, 0.06, 0.30, 0.12, 0.30, 0.17, 0.01] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.06, 0.32, 0.09, 0.32, 0.15, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.22, 0.08] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.07, 0.01, 0.23, 0.05, 0.27, 0.26, 0.00] [0.00, 0.10, 0.01, 0.21, 0.16, 0.22, 0.22, 0.08] [0.11, 0.04, 0.09, 0.25, 0.05, 0.24, 0.19, 0.02] [0.08, 0.04, 0.11, 0.30, 0.08, 0.30, 0.06, 0.02] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.05, 0.31, 0.10, 0.31, 0.18, 0.00] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.22, 0.08] [0.10, 0.02, 0.08, 0.22, 0.17, 0.22, 0.18, 0.02] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.25, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.10, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.11, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.00, 0.13, 0.16, 0.24, 0.19, 0.25, 0.00, 0.03] [0.11, 0.07, 0.00, 0.23, 0.04, 0.28, 0.27, 0.00] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.11, 0.04, 0.09, 0.25, 0.05, 0.24, 0.20, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.18, 0.07] [0.11, 0.08, 0.00, 0.23, 0.04, 0.28, 0.26, 0.00] [0.08, 0.04, 0.11, 0.29, 0.09, 0.29, 0.06, 0.03] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.05, 0.11, 0.30, 0.07, 0.30, 0.06, 0.04] [0.00, 0.11, 0.16, 0.24, 0.22, 0.24, 0.00, 0.03] [0.08, 0.03, 0.10, 0.28, 0.13, 0.28, 0.07, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.11, 0.16, 0.24, 0.20, 0.25, 0.00, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.03, 0.09, 0.25, 0.07, 0.24, 0.20, 0.02] [0.11, 0.03, 0.08, 0.24, 0.10, 0.24, 0.19, 0.02] [0.07, 0.06, 0.11, 0.33, 0.03, 0.33, 0.04, 0.03] [0.01, 0.03, 0.06, 0.32, 0.10, 0.32, 0.16, 0.01] [0.08, 0.05, 0.12, 0.30, 0.07, 0.30, 0.05, 0.04] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.03, 0.05, 0.31, 0.10, 0.32, 0.16, 0.01] [0.01, 0.04, 0.05, 0.31, 0.09, 0.31, 0.19, 0.01] [0.08, 0.00, 0.12, 0.21, 0.14, 0.21, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.20, 0.06] [0.08, 0.05, 0.12, 0.31, 0.05, 0.31, 0.05, 0.03] [0.11, 0.03, 0.09, 0.24, 0.08, 0.24, 0.19, 0.02] [0.11, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.08, 0.00, 0.12, 0.21, 0.12, 0.21, 0.19, 0.06] [0.07, 0.06, 0.11, 0.32, 0.03, 0.33, 0.04, 0.04] [0.00, 0.10, 0.01, 0.21, 0.18, 0.22, 0.21, 0.08] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.03, 0.05, 0.31, 0.11, 0.31, 0.17, 0.01] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.06, 0.32, 0.09, 0.32, 0.15, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.22, 0.08] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.11, 0.07, 0.01, 0.23, 0.05, 0.27, 0.26, 0.00] [0.00, 0.10, 0.01, 0.21, 0.16, 0.22, 0.22, 0.08] [0.11, 0.04, 0.09, 0.25, 0.05, 0.24, 0.20, 0.02] [0.08, 0.05, 0.11, 0.31, 0.07, 0.31, 0.05, 0.02] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.04, 0.05, 0.31, 0.09, 0.32, 0.18, 0.00] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.22, 0.08] [0.10, 0.01, 0.08, 0.22, 0.17, 0.22, 0.18, 0.02] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.25, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.25, 0.21, 0.25, 0.00, 0.02] [0.10, 0.07, 0.00, 0.25, 0.03, 0.28, 0.26, 0.00] [0.11, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.00, 0.13, 0.17, 0.24, 0.19, 0.25, 0.00, 0.03] [0.11, 0.07, 0.00, 0.23, 0.04, 0.28, 0.27, 0.00] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.11, 0.04, 0.09, 0.25, 0.05, 0.24, 0.20, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.18, 0.06] [0.11, 0.07, 0.00, 0.23, 0.04, 0.28, 0.26, 0.00] [0.08, 0.04, 0.11, 0.30, 0.09, 0.30, 0.05, 0.03] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.05, 0.11, 0.31, 0.07, 0.31, 0.05, 0.04] [0.00, 0.11, 0.16, 0.24, 0.22, 0.24, 0.00, 0.03] [0.08, 0.03, 0.10, 0.28, 0.13, 0.29, 0.06, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.11, 0.17, 0.24, 0.20, 0.24, 0.00, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.03, 0.08, 0.25, 0.07, 0.23, 0.21, 0.02] [0.11, 0.03, 0.08, 0.24, 0.10, 0.23, 0.19, 0.02] [0.08, 0.06, 0.10, 0.33, 0.03, 0.34, 0.03, 0.03] [0.01, 0.03, 0.05, 0.32, 0.10, 0.32, 0.16, 0.01] [0.08, 0.05, 0.12, 0.30, 0.06, 0.31, 0.05, 0.04] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.21, 0.08] [0.01, 0.03, 0.05, 0.32, 0.11, 0.32, 0.16, 0.00] [0.01, 0.03, 0.05, 0.31, 0.10, 0.32, 0.18, 0.01] [0.08, 0.00, 0.12, 0.21, 0.14, 0.21, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.20, 0.06] [0.08, 0.05, 0.12, 0.31, 0.04, 0.32, 0.04, 0.03] [0.11, 0.03, 0.08, 0.25, 0.08, 0.24, 0.19, 0.02] [0.11, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.08, 0.00, 0.12, 0.21, 0.12, 0.21, 0.19, 0.06] [0.07, 0.06, 0.11, 0.33, 0.03, 0.33, 0.03, 0.04] [0.00, 0.10, 0.01, 0.21, 0.18, 0.22, 0.21, 0.08] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.05, 0.31, 0.12, 0.31, 0.16, 0.01] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.06, 0.33, 0.09, 0.33, 0.14, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.22, 0.08] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.19, 0.06] [0.11, 0.07, 0.01, 0.23, 0.05, 0.27, 0.26, 0.00] [0.00, 0.10, 0.01, 0.21, 0.16, 0.22, 0.22, 0.08] [0.11, 0.04, 0.09, 0.26, 0.05, 0.24, 0.20, 0.02] [0.08, 0.04, 0.11, 0.31, 0.07, 0.32, 0.05, 0.02] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.03, 0.05, 0.32, 0.10, 0.32, 0.17, 0.00] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.22, 0.08] [0.10, 0.01, 0.08, 0.22, 0.17, 0.22, 0.18, 0.02] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.25, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.10, 0.08, 0.00, 0.25, 0.03, 0.28, 0.26, 0.00] [0.11, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.00, 0.13, 0.16, 0.25, 0.19, 0.25, 0.00, 0.03] [0.11, 0.07, 0.00, 0.23, 0.04, 0.28, 0.27, 0.00] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.02] [0.11, 0.04, 0.08, 0.25, 0.05, 0.23, 0.20, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.18, 0.07] [0.11, 0.07, 0.00, 0.23, 0.03, 0.28, 0.26, 0.00] [0.08, 0.04, 0.11, 0.30, 0.08, 0.31, 0.05, 0.03] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.07, 0.05, 0.10, 0.31, 0.06, 0.32, 0.05, 0.04] [0.00, 0.11, 0.16, 0.24, 0.22, 0.25, 0.00, 0.02] [0.08, 0.03, 0.10, 0.29, 0.12, 0.29, 0.06, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.11, 0.16, 0.25, 0.20, 0.25, 0.00, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.03, 0.08, 0.25, 0.07, 0.23, 0.20, 0.02] [0.11, 0.03, 0.08, 0.24, 0.11, 0.23, 0.19, 0.02] [0.08, 0.05, 0.11, 0.33, 0.03, 0.34, 0.02, 0.04] [0.01, 0.03, 0.05, 0.33, 0.10, 0.33, 0.13, 0.01] [0.09, 0.04, 0.12, 0.31, 0.05, 0.31, 0.03, 0.04] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.01, 0.03, 0.05, 0.33, 0.11, 0.33, 0.13, 0.01] [0.01, 0.04, 0.05, 0.33, 0.10, 0.33, 0.15, 0.01] [0.08, 0.00, 0.12, 0.21, 0.14, 0.21, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.20, 0.06] [0.08, 0.05, 0.12, 0.32, 0.04, 0.32, 0.03, 0.04] [0.11, 0.03, 0.09, 0.25, 0.08, 0.23, 0.19, 0.02] [0.11, 0.08, 0.00, 0.24, 0.02, 0.28, 0.26, 0.00] [0.08, 0.00, 0.12, 0.21, 0.12, 0.21, 0.19, 0.06] [0.08, 0.05, 0.11, 0.33, 0.03, 0.33, 0.02, 0.04] [0.00, 0.09, 0.01, 0.21, 0.18, 0.22, 0.21, 0.08] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.05, 0.33, 0.12, 0.33, 0.14, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.06, 0.34, 0.09, 0.34, 0.11, 0.01] [0.00, 0.09, 0.00, 0.21, 0.17, 0.22, 0.22, 0.08] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.11, 0.07, 0.01, 0.23, 0.05, 0.27, 0.26, 0.00] [0.00, 0.10, 0.00, 0.21, 0.16, 0.22, 0.22, 0.08] [0.11, 0.04, 0.09, 0.26, 0.05, 0.23, 0.20, 0.02] [0.09, 0.04, 0.11, 0.32, 0.06, 0.32, 0.03, 0.03] [0.00, 0.09, 0.00, 0.21, 0.17, 0.22, 0.22, 0.08] [0.01, 0.03, 0.05, 0.33, 0.10, 0.33, 0.15, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.22, 0.08] [0.10, 0.01, 0.08, 0.22, 0.17, 0.22, 0.18, 0.02] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.25, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.11, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.11, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.00, 0.12, 0.16, 0.25, 0.19, 0.25, 0.00, 0.02] [0.11, 0.07, 0.00, 0.23, 0.03, 0.28, 0.27, 0.00] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.02] [0.11, 0.04, 0.09, 0.26, 0.05, 0.22, 0.21, 0.02] [0.08, 0.00, 0.12, 0.20, 0.15, 0.20, 0.18, 0.07] [0.11, 0.07, 0.00, 0.23, 0.03, 0.28, 0.26, 0.00] [0.09, 0.04, 0.12, 0.31, 0.07, 0.31, 0.03, 0.03] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.04, 0.11, 0.32, 0.05, 0.32, 0.03, 0.04] [0.00, 0.11, 0.16, 0.25, 0.22, 0.25, 0.00, 0.02] [0.09, 0.03, 0.11, 0.30, 0.12, 0.30, 0.04, 0.02] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.11, 0.16, 0.25, 0.20, 0.25, 0.00, 0.02] [0.08, 0.00, 0.12, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.03, 0.08, 0.25, 0.07, 0.22, 0.21, 0.02] [0.10, 0.03, 0.08, 0.24, 0.11, 0.23, 0.20, 0.01] [0.08, 0.05, 0.10, 0.34, 0.03, 0.34, 0.02, 0.05] [0.01, 0.03, 0.05, 0.34, 0.10, 0.34, 0.12, 0.01] [0.08, 0.04, 0.12, 0.31, 0.05, 0.31, 0.03, 0.05] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.09] [0.01, 0.03, 0.05, 0.34, 0.11, 0.34, 0.12, 0.01] [0.01, 0.03, 0.05, 0.33, 0.10, 0.34, 0.14, 0.01] [0.08, 0.00, 0.12, 0.21, 0.14, 0.21, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.20, 0.06] [0.08, 0.05, 0.12, 0.32, 0.04, 0.32, 0.03, 0.04] [0.11, 0.03, 0.09, 0.25, 0.09, 0.23, 0.19, 0.02] [0.11, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.08, 0.00, 0.12, 0.21, 0.12, 0.21, 0.19, 0.06] [0.08, 0.05, 0.11, 0.33, 0.03, 0.34, 0.02, 0.05] [0.00, 0.10, 0.01, 0.21, 0.18, 0.22, 0.21, 0.09] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.01, 0.03, 0.05, 0.33, 0.12, 0.33, 0.13, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.05, 0.35, 0.09, 0.35, 0.11, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.11, 0.07, 0.00, 0.23, 0.06, 0.27, 0.26, 0.00] [0.00, 0.10, 0.00, 0.21, 0.16, 0.22, 0.21, 0.09] [0.11, 0.04, 0.09, 0.26, 0.05, 0.22, 0.21, 0.02] [0.09, 0.04, 0.11, 0.32, 0.06, 0.32, 0.03, 0.04] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.01, 0.03, 0.04, 0.34, 0.10, 0.34, 0.13, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.09, 0.01, 0.08, 0.22, 0.17, 0.22, 0.18, 0.01] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.25, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.10, 0.08, 0.00, 0.25, 0.03, 0.28, 0.26, 0.00] [0.11, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.00, 0.12, 0.16, 0.25, 0.19, 0.25, 0.00, 0.02] [0.11, 0.07, 0.00, 0.23, 0.04, 0.28, 0.27, 0.00] [0.00, 0.11, 0.14, 0.25, 0.22, 0.26, 0.00, 0.02] [0.11, 0.04, 0.09, 0.26, 0.05, 0.21, 0.21, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.18, 0.07] [0.11, 0.07, 0.00, 0.23, 0.04, 0.28, 0.26, 0.01] [0.08, 0.04, 0.11, 0.31, 0.07, 0.32, 0.03, 0.04] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.04, 0.11, 0.32, 0.05, 0.32, 0.03, 0.05] [0.00, 0.11, 0.16, 0.25, 0.22, 0.25, 0.00, 0.02] [0.08, 0.03, 0.10, 0.30, 0.11, 0.30, 0.03, 0.03] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.11, 0.16, 0.25, 0.20, 0.25, 0.00, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.03, 0.08, 0.25, 0.08, 0.21, 0.22, 0.02] [0.11, 0.02, 0.07, 0.24, 0.11, 0.22, 0.21, 0.01] [0.08, 0.05, 0.10, 0.34, 0.02, 0.34, 0.01, 0.05] [0.01, 0.03, 0.05, 0.34, 0.10, 0.34, 0.12, 0.01] [0.09, 0.04, 0.12, 0.32, 0.05, 0.32, 0.02, 0.05] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.09] [0.01, 0.03, 0.05, 0.34, 0.11, 0.34, 0.11, 0.01] [0.01, 0.04, 0.05, 0.34, 0.10, 0.34, 0.13, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.21, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.20, 0.06] [0.09, 0.04, 0.12, 0.32, 0.04, 0.33, 0.02, 0.05] [0.11, 0.03, 0.08, 0.25, 0.09, 0.22, 0.20, 0.02] [0.11, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.19, 0.06] [0.08, 0.05, 0.11, 0.33, 0.02, 0.34, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.18, 0.21, 0.21, 0.09] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.05, 0.33, 0.12, 0.33, 0.12, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.05, 0.35, 0.09, 0.35, 0.10, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.11, 0.07, 0.00, 0.23, 0.05, 0.27, 0.26, 0.00] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.04, 0.09, 0.26, 0.05, 0.21, 0.22, 0.02] [0.09, 0.04, 0.11, 0.32, 0.05, 0.33, 0.02, 0.04] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.01, 0.03, 0.04, 0.34, 0.10, 0.34, 0.13, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.10, 0.01, 0.07, 0.22, 0.18, 0.22, 0.19, 0.01] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.02] [0.00, 0.11, 0.16, 0.25, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.10, 0.08, 0.00, 0.24, 0.03, 0.28, 0.26, 0.00] [0.11, 0.08, 0.00, 0.24, 0.03, 0.27, 0.26, 0.00] [0.00, 0.13, 0.16, 0.25, 0.19, 0.25, 0.00, 0.02] [0.11, 0.07, 0.00, 0.23, 0.04, 0.28, 0.27, 0.00] [0.00, 0.11, 0.14, 0.25, 0.22, 0.26, 0.00, 0.01] [0.11, 0.04, 0.08, 0.26, 0.06, 0.20, 0.22, 0.02] [0.08, 0.00, 0.12, 0.20, 0.15, 0.20, 0.18, 0.06] [0.11, 0.08, 0.00, 0.23, 0.03, 0.28, 0.26, 0.01] [0.09, 0.04, 0.11, 0.32, 0.06, 0.32, 0.02, 0.04] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.04, 0.11, 0.32, 0.05, 0.33, 0.02, 0.06] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.08, 0.03, 0.10, 0.31, 0.10, 0.31, 0.03, 0.04] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.11, 0.16, 0.25, 0.21, 0.25, 0.00, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.03, 0.08, 0.26, 0.07, 0.21, 0.23, 0.01] [0.11, 0.03, 0.07, 0.25, 0.11, 0.22, 0.21, 0.01] [0.08, 0.05, 0.10, 0.34, 0.02, 0.34, 0.01, 0.06] [0.01, 0.03, 0.05, 0.34, 0.10, 0.34, 0.11, 0.01] [0.09, 0.04, 0.12, 0.32, 0.05, 0.32, 0.02, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.09] [0.01, 0.03, 0.05, 0.34, 0.11, 0.35, 0.11, 0.01] [0.01, 0.04, 0.04, 0.34, 0.10, 0.34, 0.13, 0.01] [0.07, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.14, 0.21, 0.20, 0.06] [0.09, 0.04, 0.11, 0.33, 0.03, 0.33, 0.02, 0.05] [0.11, 0.03, 0.08, 0.25, 0.09, 0.22, 0.21, 0.02] [0.11, 0.08, 0.00, 0.24, 0.03, 0.27, 0.26, 0.00] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.19, 0.06] [0.08, 0.05, 0.10, 0.34, 0.02, 0.34, 0.01, 0.06] [0.00, 0.09, 0.01, 0.21, 0.18, 0.21, 0.21, 0.09] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.05, 0.33, 0.12, 0.33, 0.12, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.05, 0.35, 0.10, 0.35, 0.09, 0.01] [0.00, 0.09, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.06, 0.00, 0.23, 0.06, 0.27, 0.26, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.04, 0.08, 0.27, 0.05, 0.21, 0.22, 0.02] [0.09, 0.04, 0.10, 0.33, 0.05, 0.33, 0.02, 0.05] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.01, 0.03, 0.04, 0.34, 0.10, 0.34, 0.12, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.10, 0.01, 0.07, 0.22, 0.17, 0.22, 0.19, 0.01] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.02] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.10, 0.08, 0.00, 0.25, 0.03, 0.28, 0.26, 0.00] [0.11, 0.08, 0.00, 0.24, 0.03, 0.27, 0.26, 0.00] [0.00, 0.12, 0.16, 0.25, 0.19, 0.25, 0.00, 0.02] [0.11, 0.07, 0.00, 0.23, 0.04, 0.28, 0.26, 0.01] [0.00, 0.11, 0.14, 0.26, 0.23, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.26, 0.06, 0.19, 0.23, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.18, 0.07] [0.11, 0.07, 0.00, 0.24, 0.03, 0.28, 0.26, 0.01] [0.09, 0.04, 0.11, 0.32, 0.06, 0.32, 0.02, 0.05] [0.11, 0.00, 0.04, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.04, 0.11, 0.33, 0.05, 0.33, 0.02, 0.06] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.08, 0.03, 0.10, 0.31, 0.09, 0.32, 0.03, 0.04] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.11, 0.16, 0.25, 0.21, 0.25, 0.00, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.04, 0.08, 0.26, 0.08, 0.20, 0.22, 0.01] [0.10, 0.03, 0.08, 0.25, 0.12, 0.21, 0.20, 0.01] [0.08, 0.04, 0.10, 0.34, 0.03, 0.34, 0.01, 0.05] [0.01, 0.03, 0.05, 0.34, 0.11, 0.34, 0.11, 0.01] [0.09, 0.04, 0.12, 0.32, 0.05, 0.32, 0.02, 0.05] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.05, 0.34, 0.11, 0.34, 0.10, 0.01] [0.01, 0.04, 0.04, 0.34, 0.10, 0.34, 0.13, 0.01] [0.07, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.14, 0.21, 0.19, 0.06] [0.09, 0.04, 0.11, 0.33, 0.04, 0.33, 0.02, 0.05] [0.11, 0.03, 0.09, 0.25, 0.10, 0.21, 0.20, 0.01] [0.11, 0.07, 0.00, 0.24, 0.03, 0.27, 0.26, 0.00] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.19, 0.06] [0.08, 0.04, 0.11, 0.34, 0.03, 0.34, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.18, 0.21, 0.21, 0.09] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.05, 0.33, 0.13, 0.33, 0.11, 0.01] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.05, 0.35, 0.10, 0.35, 0.09, 0.01] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.06, 0.00, 0.23, 0.06, 0.27, 0.26, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.04, 0.09, 0.27, 0.06, 0.20, 0.22, 0.02] [0.09, 0.03, 0.11, 0.33, 0.05, 0.33, 0.02, 0.04] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.04, 0.34, 0.10, 0.34, 0.12, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.09, 0.01, 0.08, 0.22, 0.18, 0.21, 0.18, 0.01] [0.00, 0.11, 0.14, 0.25, 0.23, 0.25, 0.00, 0.01] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.02] [0.10, 0.08, 0.00, 0.25, 0.04, 0.28, 0.25, 0.00] [0.11, 0.08, 0.00, 0.24, 0.04, 0.27, 0.25, 0.00] [0.00, 0.12, 0.15, 0.25, 0.19, 0.25, 0.00, 0.02] [0.11, 0.07, 0.00, 0.24, 0.04, 0.28, 0.26, 0.00] [0.00, 0.11, 0.13, 0.26, 0.23, 0.26, 0.00, 0.01] [0.11, 0.05, 0.09, 0.27, 0.06, 0.19, 0.23, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.18, 0.06] [0.11, 0.07, 0.00, 0.24, 0.03, 0.28, 0.25, 0.01] [0.09, 0.03, 0.11, 0.32, 0.06, 0.32, 0.02, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.04, 0.11, 0.33, 0.05, 0.33, 0.01, 0.06] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.08, 0.03, 0.10, 0.31, 0.09, 0.32, 0.02, 0.04] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.08, 0.00, 0.11, 0.20, 0.16, 0.20, 0.19, 0.06] [0.11, 0.03, 0.08, 0.26, 0.08, 0.20, 0.22, 0.01] [0.11, 0.03, 0.08, 0.25, 0.12, 0.21, 0.21, 0.01] [0.08, 0.04, 0.10, 0.34, 0.02, 0.35, 0.01, 0.05] [0.01, 0.03, 0.04, 0.34, 0.11, 0.34, 0.11, 0.01] [0.09, 0.04, 0.11, 0.32, 0.05, 0.33, 0.02, 0.05] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.09] [0.01, 0.03, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.01, 0.04, 0.04, 0.34, 0.10, 0.34, 0.12, 0.01] [0.07, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.14, 0.21, 0.20, 0.06] [0.09, 0.04, 0.11, 0.33, 0.04, 0.33, 0.02, 0.05] [0.11, 0.03, 0.08, 0.25, 0.10, 0.21, 0.21, 0.01] [0.11, 0.07, 0.00, 0.24, 0.04, 0.27, 0.26, 0.00] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.20, 0.06] [0.08, 0.04, 0.10, 0.34, 0.02, 0.34, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.18, 0.21, 0.20, 0.09] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.09] [0.01, 0.03, 0.04, 0.33, 0.12, 0.33, 0.11, 0.01] [0.08, 0.00, 0.11, 0.21, 0.16, 0.20, 0.19, 0.06] [0.01, 0.04, 0.05, 0.35, 0.10, 0.35, 0.09, 0.01] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.11, 0.06, 0.00, 0.23, 0.06, 0.27, 0.26, 0.01] [0.00, 0.09, 0.00, 0.21, 0.17, 0.22, 0.21, 0.09] [0.11, 0.04, 0.09, 0.27, 0.06, 0.19, 0.23, 0.01] [0.09, 0.04, 0.10, 0.33, 0.05, 0.34, 0.02, 0.05] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.04, 0.34, 0.10, 0.34, 0.12, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.09] [0.10, 0.01, 0.08, 0.22, 0.18, 0.21, 0.18, 0.01] [0.00, 0.11, 0.14, 0.25, 0.23, 0.25, 0.00, 0.01] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.02] [0.11, 0.07, 0.00, 0.25, 0.04, 0.28, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.00, 0.13, 0.15, 0.25, 0.19, 0.25, 0.00, 0.02] [0.10, 0.06, 0.00, 0.24, 0.05, 0.28, 0.26, 0.00] [0.00, 0.11, 0.13, 0.26, 0.23, 0.26, 0.00, 0.01] [0.11, 0.04, 0.08, 0.27, 0.06, 0.18, 0.23, 0.01] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.07, 0.00, 0.24, 0.04, 0.28, 0.25, 0.01] [0.09, 0.03, 0.11, 0.32, 0.06, 0.33, 0.02, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.04, 0.10, 0.33, 0.04, 0.33, 0.01, 0.06] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.08, 0.03, 0.10, 0.32, 0.09, 0.32, 0.02, 0.04] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.08, 0.00, 0.11, 0.20, 0.16, 0.20, 0.19, 0.06] [0.11, 0.03, 0.08, 0.26, 0.08, 0.20, 0.23, 0.01] [0.11, 0.03, 0.07, 0.25, 0.12, 0.20, 0.21, 0.01] [0.08, 0.04, 0.10, 0.34, 0.02, 0.35, 0.01, 0.06] [0.01, 0.03, 0.04, 0.34, 0.11, 0.34, 0.11, 0.01] [0.09, 0.04, 0.11, 0.32, 0.04, 0.33, 0.02, 0.05] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.09] [0.01, 0.04, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.01, 0.04, 0.04, 0.34, 0.10, 0.34, 0.12, 0.01] [0.07, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.14, 0.21, 0.20, 0.06] [0.09, 0.04, 0.11, 0.33, 0.03, 0.33, 0.01, 0.05] [0.11, 0.03, 0.08, 0.25, 0.10, 0.21, 0.21, 0.01] [0.11, 0.07, 0.00, 0.24, 0.04, 0.27, 0.26, 0.00] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.20, 0.06] [0.08, 0.04, 0.10, 0.34, 0.02, 0.34, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.18, 0.21, 0.20, 0.09] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.09] [0.01, 0.03, 0.04, 0.34, 0.12, 0.34, 0.11, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.05, 0.35, 0.10, 0.35, 0.09, 0.01] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.11, 0.06, 0.00, 0.23, 0.06, 0.27, 0.26, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.04, 0.08, 0.27, 0.06, 0.19, 0.23, 0.01] [0.09, 0.03, 0.10, 0.33, 0.05, 0.33, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.12, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.09] [0.10, 0.01, 0.08, 0.22, 0.18, 0.21, 0.18, 0.01] [0.00, 0.11, 0.14, 0.25, 0.23, 0.25, 0.00, 0.01] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.10, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.00, 0.12, 0.15, 0.26, 0.19, 0.25, 0.00, 0.02] [0.11, 0.07, 0.00, 0.24, 0.04, 0.28, 0.26, 0.00] [0.00, 0.11, 0.13, 0.26, 0.23, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.27, 0.06, 0.18, 0.23, 0.01] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.07, 0.00, 0.24, 0.03, 0.28, 0.25, 0.01] [0.09, 0.03, 0.11, 0.33, 0.05, 0.33, 0.02, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.03, 0.11, 0.33, 0.04, 0.33, 0.01, 0.06] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.09, 0.03, 0.10, 0.32, 0.08, 0.32, 0.02, 0.04] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.04, 0.08, 0.26, 0.08, 0.19, 0.23, 0.01] [0.11, 0.03, 0.07, 0.25, 0.12, 0.20, 0.21, 0.01] [0.08, 0.04, 0.10, 0.34, 0.02, 0.35, 0.01, 0.05] [0.01, 0.03, 0.04, 0.34, 0.11, 0.34, 0.11, 0.01] [0.09, 0.04, 0.11, 0.33, 0.04, 0.33, 0.01, 0.05] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.01, 0.04, 0.04, 0.34, 0.10, 0.34, 0.12, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.08, 0.00, 0.11, 0.21, 0.14, 0.21, 0.20, 0.06] [0.09, 0.04, 0.11, 0.33, 0.03, 0.33, 0.01, 0.05] [0.11, 0.03, 0.08, 0.26, 0.10, 0.20, 0.21, 0.01] [0.11, 0.08, 0.00, 0.24, 0.04, 0.27, 0.25, 0.00] [0.08, 0.00, 0.11, 0.21, 0.13, 0.21, 0.20, 0.06] [0.08, 0.04, 0.10, 0.34, 0.02, 0.35, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.18, 0.21, 0.21, 0.09] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.04, 0.34, 0.12, 0.34, 0.11, 0.01] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.05, 0.35, 0.10, 0.35, 0.09, 0.01] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.06] [0.11, 0.06, 0.00, 0.23, 0.06, 0.27, 0.25, 0.01] [0.00, 0.09, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.05, 0.08, 0.27, 0.06, 0.18, 0.23, 0.01] [0.09, 0.03, 0.10, 0.33, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.34, 0.10, 0.35, 0.12, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.10, 0.01, 0.07, 0.23, 0.18, 0.21, 0.19, 0.01] [0.00, 0.11, 0.14, 0.25, 0.23, 0.25, 0.00, 0.01] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.00, 0.13, 0.15, 0.26, 0.19, 0.25, 0.00, 0.02] [0.11, 0.07, 0.00, 0.24, 0.04, 0.28, 0.26, 0.01] [0.00, 0.11, 0.13, 0.26, 0.23, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.27, 0.06, 0.17, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.19, 0.06] [0.11, 0.07, 0.00, 0.24, 0.03, 0.28, 0.25, 0.01] [0.09, 0.03, 0.11, 0.33, 0.05, 0.33, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.03, 0.11, 0.33, 0.04, 0.34, 0.01, 0.06] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.09, 0.03, 0.10, 0.32, 0.07, 0.33, 0.02, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.02] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.04, 0.08, 0.26, 0.08, 0.19, 0.23, 0.01] [0.10, 0.03, 0.08, 0.25, 0.12, 0.20, 0.21, 0.01] [0.08, 0.04, 0.10, 0.35, 0.02, 0.35, 0.01, 0.05] [0.01, 0.03, 0.04, 0.34, 0.11, 0.34, 0.10, 0.01] [0.09, 0.04, 0.11, 0.33, 0.04, 0.33, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.11, 0.35, 0.09, 0.01] [0.01, 0.04, 0.04, 0.34, 0.10, 0.34, 0.12, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.09, 0.04, 0.11, 0.33, 0.03, 0.34, 0.01, 0.05] [0.10, 0.03, 0.08, 0.26, 0.10, 0.20, 0.21, 0.01] [0.11, 0.08, 0.00, 0.25, 0.03, 0.27, 0.25, 0.00] [0.08, 0.00, 0.11, 0.21, 0.13, 0.20, 0.20, 0.06] [0.08, 0.04, 0.10, 0.34, 0.02, 0.35, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.18, 0.21, 0.20, 0.09] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.04, 0.34, 0.12, 0.34, 0.11, 0.01] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.05, 0.35, 0.09, 0.35, 0.09, 0.01] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.19, 0.06] [0.11, 0.06, 0.00, 0.24, 0.06, 0.27, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.05, 0.09, 0.28, 0.06, 0.18, 0.23, 0.01] [0.09, 0.03, 0.10, 0.33, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.11, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.09, 0.01, 0.08, 0.23, 0.18, 0.21, 0.18, 0.01] [0.00, 0.11, 0.14, 0.25, 0.23, 0.25, 0.00, 0.01] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.10, 0.08, 0.00, 0.25, 0.03, 0.27, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.00, 0.13, 0.15, 0.26, 0.19, 0.25, 0.00, 0.02] [0.11, 0.07, 0.00, 0.24, 0.04, 0.28, 0.26, 0.01] [0.00, 0.11, 0.13, 0.26, 0.23, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.27, 0.06, 0.17, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.19, 0.07] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.25, 0.01] [0.09, 0.03, 0.11, 0.33, 0.05, 0.33, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.03, 0.11, 0.33, 0.04, 0.34, 0.01, 0.06] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.08, 0.03, 0.10, 0.33, 0.07, 0.33, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.04, 0.08, 0.27, 0.08, 0.19, 0.23, 0.01] [0.11, 0.03, 0.07, 0.25, 0.12, 0.20, 0.21, 0.01] [0.09, 0.04, 0.10, 0.35, 0.02, 0.35, 0.01, 0.05] [0.01, 0.03, 0.04, 0.34, 0.11, 0.35, 0.10, 0.01] [0.09, 0.04, 0.11, 0.33, 0.04, 0.33, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.11, 0.35, 0.09, 0.01] [0.01, 0.04, 0.04, 0.34, 0.09, 0.35, 0.12, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.09, 0.04, 0.11, 0.34, 0.03, 0.34, 0.01, 0.05] [0.11, 0.03, 0.08, 0.26, 0.10, 0.20, 0.21, 0.01] [0.11, 0.08, 0.00, 0.25, 0.03, 0.27, 0.25, 0.00] [0.08, 0.00, 0.11, 0.21, 0.13, 0.20, 0.20, 0.06] [0.08, 0.04, 0.10, 0.34, 0.02, 0.35, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.18, 0.21, 0.20, 0.09] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.04, 0.34, 0.12, 0.34, 0.11, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.01, 0.04, 0.05, 0.35, 0.09, 0.35, 0.09, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.21, 0.08] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.06] [0.11, 0.06, 0.00, 0.24, 0.06, 0.27, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.05, 0.08, 0.28, 0.06, 0.18, 0.23, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.11, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.09, 0.01, 0.08, 0.23, 0.18, 0.21, 0.18, 0.01] [0.00, 0.11, 0.14, 0.25, 0.23, 0.25, 0.00, 0.01] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.03, 0.27, 0.25, 0.00] [0.00, 0.13, 0.15, 0.26, 0.19, 0.25, 0.00, 0.02] [0.11, 0.07, 0.00, 0.24, 0.04, 0.28, 0.26, 0.01] [0.00, 0.11, 0.13, 0.26, 0.23, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.28, 0.06, 0.17, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.19, 0.06] [0.11, 0.07, 0.00, 0.25, 0.03, 0.28, 0.25, 0.01] [0.09, 0.03, 0.11, 0.33, 0.05, 0.33, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.03, 0.10, 0.33, 0.04, 0.34, 0.01, 0.06] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.02] [0.09, 0.03, 0.10, 0.33, 0.07, 0.33, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.03, 0.08, 0.27, 0.08, 0.19, 0.23, 0.01] [0.10, 0.03, 0.07, 0.25, 0.12, 0.20, 0.21, 0.01] [0.08, 0.04, 0.09, 0.35, 0.02, 0.35, 0.01, 0.05] [0.01, 0.03, 0.04, 0.34, 0.11, 0.34, 0.11, 0.01] [0.09, 0.03, 0.11, 0.33, 0.04, 0.33, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.01, 0.04, 0.04, 0.34, 0.10, 0.34, 0.12, 0.01] [0.07, 0.00, 0.11, 0.21, 0.15, 0.20, 0.20, 0.06] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.06] [0.09, 0.04, 0.11, 0.34, 0.03, 0.34, 0.01, 0.05] [0.10, 0.03, 0.08, 0.26, 0.10, 0.20, 0.21, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.08, 0.01, 0.11, 0.21, 0.13, 0.20, 0.20, 0.06] [0.08, 0.04, 0.10, 0.35, 0.02, 0.35, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.18, 0.21, 0.20, 0.09] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.04, 0.34, 0.12, 0.34, 0.11, 0.01] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.06] [0.01, 0.04, 0.05, 0.35, 0.09, 0.35, 0.09, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.21, 0.08] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.06] [0.10, 0.07, 0.00, 0.24, 0.06, 0.27, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.05, 0.08, 0.28, 0.06, 0.18, 0.23, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.11, 0.01] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.09, 0.01, 0.08, 0.23, 0.19, 0.21, 0.18, 0.01] [0.00, 0.11, 0.13, 0.25, 0.23, 0.25, 0.00, 0.01] [0.00, 0.11, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.10, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.00, 0.13, 0.15, 0.26, 0.19, 0.26, 0.00, 0.01] [0.10, 0.07, 0.00, 0.24, 0.04, 0.28, 0.25, 0.01] [0.00, 0.11, 0.13, 0.26, 0.23, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.28, 0.06, 0.17, 0.23, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.07] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.25, 0.01] [0.09, 0.03, 0.10, 0.33, 0.05, 0.33, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.06] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.02] [0.08, 0.03, 0.09, 0.33, 0.07, 0.33, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.08, 0.00, 0.11, 0.20, 0.15, 0.20, 0.19, 0.06] [0.11, 0.04, 0.08, 0.27, 0.08, 0.18, 0.23, 0.01] [0.11, 0.03, 0.07, 0.26, 0.12, 0.19, 0.22, 0.01] [0.08, 0.04, 0.09, 0.35, 0.02, 0.35, 0.01, 0.05] [0.01, 0.03, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.09, 0.03, 0.11, 0.33, 0.04, 0.33, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.35, 0.11, 0.35, 0.09, 0.01] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.11, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.09, 0.04, 0.11, 0.34, 0.03, 0.34, 0.01, 0.05] [0.11, 0.03, 0.08, 0.26, 0.10, 0.19, 0.22, 0.01] [0.11, 0.07, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.08, 0.01, 0.11, 0.22, 0.12, 0.20, 0.20, 0.06] [0.08, 0.04, 0.10, 0.35, 0.02, 0.35, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.18, 0.21, 0.20, 0.09] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.04, 0.34, 0.12, 0.34, 0.11, 0.01] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.06] [0.01, 0.04, 0.05, 0.36, 0.09, 0.36, 0.09, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.21, 0.08] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.06] [0.11, 0.06, 0.00, 0.24, 0.06, 0.27, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.05, 0.08, 0.28, 0.06, 0.17, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.17, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.11, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.09, 0.01, 0.07, 0.23, 0.19, 0.21, 0.18, 0.01] [0.00, 0.11, 0.13, 0.25, 0.22, 0.25, 0.00, 0.01] [0.00, 0.12, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.00, 0.12, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.10, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.00, 0.13, 0.15, 0.26, 0.19, 0.26, 0.00, 0.01] [0.11, 0.07, 0.00, 0.25, 0.04, 0.27, 0.25, 0.01] [0.00, 0.11, 0.13, 0.26, 0.23, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.28, 0.06, 0.16, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.19, 0.07] [0.11, 0.07, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.33, 0.05, 0.33, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.06] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.01] [0.09, 0.03, 0.09, 0.33, 0.06, 0.33, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.11, 0.04, 0.08, 0.27, 0.08, 0.18, 0.23, 0.01] [0.11, 0.03, 0.07, 0.26, 0.12, 0.19, 0.22, 0.01] [0.08, 0.04, 0.09, 0.35, 0.02, 0.35, 0.01, 0.05] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.10, 0.01] [0.09, 0.03, 0.11, 0.33, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.09, 0.01] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.11, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.09, 0.04, 0.10, 0.34, 0.03, 0.34, 0.01, 0.05] [0.11, 0.03, 0.08, 0.26, 0.10, 0.19, 0.22, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.09, 0.01, 0.11, 0.22, 0.12, 0.20, 0.20, 0.06] [0.08, 0.04, 0.10, 0.35, 0.02, 0.35, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.18, 0.21, 0.20, 0.09] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.04, 0.34, 0.12, 0.34, 0.10, 0.01] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.06] [0.01, 0.04, 0.05, 0.36, 0.09, 0.36, 0.09, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.21, 0.08] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.06] [0.11, 0.06, 0.00, 0.24, 0.07, 0.27, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.05, 0.08, 0.28, 0.06, 0.17, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.09, 0.35, 0.11, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.10, 0.01, 0.08, 0.23, 0.19, 0.21, 0.18, 0.01] [0.00, 0.11, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.21, 0.26, 0.00, 0.01] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.10, 0.08, 0.00, 0.26, 0.04, 0.27, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.00, 0.13, 0.15, 0.26, 0.18, 0.26, 0.00, 0.01] [0.11, 0.07, 0.00, 0.25, 0.05, 0.27, 0.25, 0.01] [0.00, 0.11, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.28, 0.06, 0.16, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.19, 0.06] [0.11, 0.07, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.33, 0.05, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.01] [0.08, 0.03, 0.09, 0.33, 0.06, 0.34, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.11, 0.04, 0.08, 0.27, 0.08, 0.18, 0.24, 0.01] [0.11, 0.03, 0.07, 0.26, 0.11, 0.19, 0.22, 0.01] [0.09, 0.03, 0.09, 0.35, 0.02, 0.35, 0.01, 0.05] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.10, 0.01] [0.09, 0.03, 0.11, 0.33, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.09, 0.01] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.11, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.09, 0.03, 0.11, 0.34, 0.03, 0.34, 0.01, 0.05] [0.11, 0.03, 0.08, 0.27, 0.09, 0.19, 0.22, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.09, 0.01, 0.11, 0.22, 0.12, 0.20, 0.20, 0.06] [0.08, 0.04, 0.10, 0.35, 0.02, 0.35, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.18, 0.21, 0.20, 0.08] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.03, 0.04, 0.34, 0.12, 0.34, 0.10, 0.01] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.06] [0.01, 0.04, 0.05, 0.36, 0.09, 0.36, 0.09, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.21, 0.08] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.05] [0.11, 0.06, 0.00, 0.24, 0.07, 0.26, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.05, 0.08, 0.28, 0.06, 0.16, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.11, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.10, 0.01, 0.08, 0.23, 0.18, 0.21, 0.19, 0.01] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.21, 0.26, 0.00, 0.01] [0.00, 0.12, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.00, 0.13, 0.15, 0.26, 0.19, 0.26, 0.00, 0.01] [0.11, 0.07, 0.00, 0.24, 0.05, 0.27, 0.25, 0.01] [0.00, 0.11, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.28, 0.06, 0.15, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.19, 0.06] [0.11, 0.07, 0.00, 0.25, 0.03, 0.28, 0.25, 0.01] [0.09, 0.03, 0.10, 0.33, 0.05, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.01] [0.09, 0.03, 0.09, 0.33, 0.06, 0.34, 0.01, 0.04] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.19, 0.06] [0.11, 0.04, 0.08, 0.27, 0.08, 0.18, 0.24, 0.01] [0.11, 0.03, 0.07, 0.26, 0.12, 0.19, 0.22, 0.01] [0.08, 0.04, 0.09, 0.35, 0.02, 0.35, 0.01, 0.05] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.10, 0.01] [0.09, 0.03, 0.11, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.35, 0.10, 0.36, 0.09, 0.01] [0.01, 0.04, 0.04, 0.35, 0.09, 0.35, 0.11, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.09, 0.03, 0.10, 0.34, 0.03, 0.34, 0.01, 0.05] [0.11, 0.03, 0.08, 0.27, 0.10, 0.19, 0.22, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.26, 0.25, 0.00] [0.09, 0.01, 0.11, 0.22, 0.12, 0.20, 0.21, 0.06] [0.08, 0.04, 0.10, 0.35, 0.02, 0.35, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.19, 0.21, 0.20, 0.08] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.03, 0.04, 0.34, 0.11, 0.34, 0.10, 0.01] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.06] [0.01, 0.04, 0.05, 0.36, 0.09, 0.36, 0.09, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.05] [0.11, 0.07, 0.00, 0.24, 0.06, 0.26, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.05, 0.08, 0.29, 0.06, 0.16, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.09, 0.35, 0.10, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.10, 0.01, 0.08, 0.23, 0.19, 0.21, 0.18, 0.01] [0.00, 0.12, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.21, 0.26, 0.00, 0.01] [0.00, 0.12, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.00, 0.13, 0.15, 0.26, 0.18, 0.26, 0.00, 0.01] [0.11, 0.07, 0.00, 0.24, 0.04, 0.27, 0.25, 0.01] [0.00, 0.11, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.28, 0.06, 0.15, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.05, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.01] [0.09, 0.03, 0.09, 0.34, 0.06, 0.34, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.04, 0.08, 0.27, 0.08, 0.17, 0.24, 0.01] [0.11, 0.03, 0.07, 0.26, 0.11, 0.19, 0.22, 0.01] [0.09, 0.04, 0.09, 0.35, 0.02, 0.35, 0.01, 0.05] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.10, 0.01] [0.09, 0.03, 0.11, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.10, 0.36, 0.09, 0.01] [0.01, 0.04, 0.04, 0.35, 0.09, 0.35, 0.11, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.09, 0.03, 0.10, 0.34, 0.03, 0.34, 0.01, 0.05] [0.11, 0.03, 0.08, 0.27, 0.09, 0.18, 0.22, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.26, 0.25, 0.00] [0.09, 0.01, 0.11, 0.22, 0.12, 0.20, 0.21, 0.06] [0.08, 0.04, 0.10, 0.35, 0.02, 0.35, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.18, 0.21, 0.20, 0.09] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.03, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.01, 0.04, 0.05, 0.36, 0.09, 0.36, 0.09, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.21, 0.08] [0.09, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.05] [0.11, 0.06, 0.00, 0.24, 0.07, 0.26, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.05, 0.08, 0.29, 0.06, 0.16, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.35, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.10, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.10, 0.01, 0.07, 0.23, 0.18, 0.21, 0.19, 0.01] [0.00, 0.12, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.21, 0.26, 0.00, 0.01] [0.00, 0.12, 0.14, 0.25, 0.21, 0.25, 0.00, 0.01] [0.11, 0.08, 0.00, 0.26, 0.04, 0.27, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.24, 0.00] [0.00, 0.13, 0.15, 0.26, 0.18, 0.26, 0.00, 0.01] [0.11, 0.07, 0.00, 0.25, 0.05, 0.27, 0.25, 0.01] [0.00, 0.11, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.29, 0.06, 0.15, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.09, 0.03, 0.10, 0.34, 0.03, 0.34, 0.01, 0.05] [0.00, 0.12, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.09, 0.03, 0.09, 0.34, 0.06, 0.34, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.25, 0.20, 0.25, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.04, 0.08, 0.27, 0.08, 0.17, 0.23, 0.01] [0.11, 0.03, 0.08, 0.26, 0.12, 0.19, 0.22, 0.01] [0.09, 0.03, 0.09, 0.35, 0.02, 0.35, 0.01, 0.05] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.10, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.10, 0.36, 0.09, 0.01] [0.01, 0.04, 0.04, 0.35, 0.09, 0.35, 0.11, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.09, 0.03, 0.10, 0.34, 0.03, 0.34, 0.01, 0.05] [0.11, 0.03, 0.08, 0.27, 0.10, 0.18, 0.22, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.26, 0.25, 0.00] [0.08, 0.01, 0.11, 0.22, 0.12, 0.20, 0.21, 0.06] [0.08, 0.04, 0.10, 0.35, 0.02, 0.35, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.19, 0.21, 0.20, 0.08] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.03, 0.04, 0.34, 0.12, 0.34, 0.10, 0.01] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.06] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.09, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.05] [0.11, 0.07, 0.00, 0.24, 0.07, 0.26, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.11, 0.05, 0.09, 0.29, 0.06, 0.16, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.35, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.35, 0.09, 0.36, 0.10, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.19, 0.22, 0.20, 0.08] [0.10, 0.01, 0.08, 0.23, 0.19, 0.21, 0.18, 0.01] [0.00, 0.11, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.21, 0.26, 0.00, 0.01] [0.00, 0.12, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.01] [0.00, 0.13, 0.15, 0.26, 0.19, 0.26, 0.00, 0.01] [0.11, 0.07, 0.00, 0.24, 0.05, 0.27, 0.25, 0.01] [0.00, 0.11, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.29, 0.06, 0.15, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.05, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.01] [0.09, 0.03, 0.09, 0.34, 0.06, 0.34, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.15, 0.20, 0.20, 0.06] [0.11, 0.04, 0.08, 0.28, 0.08, 0.17, 0.23, 0.01] [0.11, 0.03, 0.08, 0.26, 0.12, 0.19, 0.21, 0.01] [0.08, 0.03, 0.09, 0.35, 0.02, 0.36, 0.01, 0.05] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.09, 0.01] [0.09, 0.03, 0.11, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.10, 0.36, 0.09, 0.01] [0.01, 0.04, 0.04, 0.35, 0.09, 0.35, 0.11, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.09, 0.03, 0.10, 0.34, 0.03, 0.34, 0.01, 0.05] [0.11, 0.03, 0.08, 0.27, 0.10, 0.18, 0.21, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.26, 0.25, 0.00] [0.09, 0.01, 0.11, 0.22, 0.12, 0.20, 0.21, 0.06] [0.08, 0.03, 0.10, 0.35, 0.02, 0.35, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.19, 0.22, 0.20, 0.08] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.03, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.08, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.08, 0.00, 0.10, 0.21, 0.15, 0.20, 0.20, 0.05] [0.11, 0.07, 0.00, 0.24, 0.06, 0.26, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.17, 0.22, 0.21, 0.08] [0.11, 0.05, 0.09, 0.29, 0.06, 0.16, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.35, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.10, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.09, 0.01, 0.08, 0.23, 0.19, 0.21, 0.18, 0.01] [0.00, 0.11, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.21, 0.26, 0.00, 0.01] [0.00, 0.12, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.10, 0.08, 0.00, 0.25, 0.04, 0.27, 0.25, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.24, 0.01] [0.00, 0.13, 0.15, 0.26, 0.18, 0.26, 0.00, 0.01] [0.11, 0.07, 0.00, 0.25, 0.05, 0.27, 0.25, 0.01] [0.00, 0.11, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.09, 0.29, 0.06, 0.15, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.05, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.08, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.09, 0.03, 0.09, 0.34, 0.06, 0.34, 0.01, 0.04] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.26, 0.21, 0.26, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.04, 0.08, 0.28, 0.08, 0.18, 0.23, 0.01] [0.11, 0.03, 0.07, 0.26, 0.11, 0.19, 0.22, 0.01] [0.09, 0.03, 0.09, 0.35, 0.02, 0.36, 0.01, 0.05] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.10, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.10, 0.36, 0.09, 0.01] [0.01, 0.04, 0.04, 0.35, 0.09, 0.35, 0.11, 0.01] [0.08, 0.00, 0.11, 0.22, 0.14, 0.20, 0.20, 0.06] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.09, 0.03, 0.10, 0.34, 0.03, 0.35, 0.01, 0.05] [0.11, 0.03, 0.08, 0.27, 0.09, 0.19, 0.22, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.26, 0.25, 0.00] [0.09, 0.01, 0.11, 0.22, 0.12, 0.19, 0.21, 0.06] [0.09, 0.03, 0.09, 0.35, 0.02, 0.35, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.19, 0.22, 0.20, 0.08] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.03, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.09, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.06, 0.00, 0.24, 0.07, 0.26, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.11, 0.05, 0.08, 0.29, 0.06, 0.16, 0.24, 0.01] [0.09, 0.03, 0.09, 0.34, 0.04, 0.35, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.21, 0.08] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.10, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.10, 0.01, 0.08, 0.23, 0.18, 0.21, 0.18, 0.01] [0.00, 0.12, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.21, 0.26, 0.00, 0.01] [0.00, 0.12, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.10, 0.08, 0.00, 0.25, 0.04, 0.27, 0.24, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.24, 0.01] [0.00, 0.13, 0.15, 0.26, 0.18, 0.26, 0.00, 0.01] [0.11, 0.07, 0.00, 0.25, 0.05, 0.27, 0.25, 0.01] [0.00, 0.11, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.29, 0.06, 0.15, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.13, 0.20, 0.20, 0.06] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.09, 0.03, 0.10, 0.34, 0.04, 0.35, 0.01, 0.05] [0.00, 0.11, 0.14, 0.25, 0.22, 0.25, 0.00, 0.01] [0.09, 0.03, 0.09, 0.34, 0.05, 0.34, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.26, 0.21, 0.26, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.04, 0.08, 0.28, 0.08, 0.18, 0.23, 0.01] [0.11, 0.03, 0.08, 0.26, 0.12, 0.19, 0.21, 0.01] [0.09, 0.03, 0.09, 0.35, 0.02, 0.36, 0.01, 0.05] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.09, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.10, 0.36, 0.08, 0.01] [0.01, 0.04, 0.04, 0.35, 0.09, 0.35, 0.10, 0.01] [0.08, 0.00, 0.11, 0.22, 0.14, 0.20, 0.20, 0.06] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.06] [0.09, 0.03, 0.10, 0.34, 0.03, 0.35, 0.01, 0.05] [0.11, 0.03, 0.09, 0.27, 0.10, 0.19, 0.21, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.26, 0.25, 0.01] [0.09, 0.01, 0.11, 0.22, 0.12, 0.19, 0.21, 0.06] [0.09, 0.03, 0.10, 0.35, 0.02, 0.35, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.19, 0.22, 0.20, 0.08] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.03, 0.04, 0.35, 0.11, 0.35, 0.09, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.19, 0.20, 0.06] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.08, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.08, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.05] [0.11, 0.07, 0.00, 0.24, 0.07, 0.26, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.11, 0.05, 0.09, 0.29, 0.06, 0.16, 0.23, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.35, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.10, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.09, 0.01, 0.08, 0.23, 0.19, 0.21, 0.18, 0.01] [0.00, 0.12, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.21, 0.26, 0.00, 0.01] [0.00, 0.12, 0.14, 0.26, 0.21, 0.26, 0.00, 0.01] [0.10, 0.08, 0.00, 0.26, 0.04, 0.27, 0.24, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.24, 0.01] [0.00, 0.13, 0.15, 0.26, 0.18, 0.26, 0.00, 0.01] [0.11, 0.07, 0.00, 0.25, 0.05, 0.27, 0.25, 0.01] [0.00, 0.11, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.09, 0.29, 0.06, 0.15, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.13, 0.19, 0.20, 0.06] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.09, 0.03, 0.10, 0.34, 0.04, 0.35, 0.01, 0.05] [0.00, 0.11, 0.15, 0.25, 0.22, 0.25, 0.00, 0.01] [0.09, 0.03, 0.09, 0.34, 0.06, 0.34, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.26, 0.20, 0.26, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.04, 0.08, 0.28, 0.08, 0.17, 0.23, 0.01] [0.11, 0.03, 0.08, 0.26, 0.11, 0.18, 0.22, 0.01] [0.09, 0.03, 0.09, 0.35, 0.02, 0.36, 0.01, 0.05] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.10, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.10, 0.36, 0.09, 0.01] [0.01, 0.04, 0.04, 0.35, 0.09, 0.36, 0.10, 0.01] [0.08, 0.00, 0.11, 0.22, 0.13, 0.20, 0.20, 0.06] [0.08, 0.00, 0.10, 0.22, 0.14, 0.20, 0.21, 0.06] [0.09, 0.03, 0.10, 0.34, 0.03, 0.35, 0.01, 0.05] [0.11, 0.03, 0.08, 0.27, 0.09, 0.18, 0.22, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.26, 0.25, 0.01] [0.09, 0.01, 0.11, 0.22, 0.11, 0.19, 0.21, 0.06] [0.08, 0.03, 0.09, 0.35, 0.02, 0.36, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.19, 0.22, 0.20, 0.08] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.03, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.19, 0.20, 0.06] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.08, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.09, 0.00, 0.10, 0.21, 0.14, 0.20, 0.20, 0.05] [0.11, 0.06, 0.00, 0.24, 0.07, 0.26, 0.25, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.21, 0.08] [0.11, 0.05, 0.08, 0.29, 0.06, 0.16, 0.24, 0.01] [0.09, 0.03, 0.09, 0.35, 0.04, 0.35, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.10, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.19, 0.22, 0.20, 0.08] [0.10, 0.01, 0.08, 0.23, 0.18, 0.21, 0.18, 0.01] [0.00, 0.12, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.20, 0.26, 0.00, 0.01] [0.00, 0.12, 0.14, 0.26, 0.21, 0.26, 0.00, 0.01] [0.10, 0.08, 0.00, 0.26, 0.04, 0.27, 0.24, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.24, 0.01] [0.00, 0.13, 0.15, 0.26, 0.18, 0.26, 0.00, 0.01] [0.11, 0.07, 0.00, 0.25, 0.05, 0.27, 0.25, 0.01] [0.00, 0.11, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.29, 0.06, 0.15, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.13, 0.19, 0.20, 0.06] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.09, 0.03, 0.10, 0.35, 0.03, 0.35, 0.01, 0.05] [0.00, 0.11, 0.14, 0.26, 0.21, 0.26, 0.00, 0.01] [0.09, 0.03, 0.09, 0.34, 0.05, 0.34, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.26, 0.20, 0.26, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.04, 0.08, 0.28, 0.08, 0.17, 0.23, 0.01] [0.11, 0.03, 0.07, 0.27, 0.11, 0.18, 0.22, 0.01] [0.09, 0.03, 0.09, 0.36, 0.02, 0.36, 0.01, 0.05] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.10, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.10, 0.36, 0.09, 0.01] [0.01, 0.04, 0.04, 0.35, 0.09, 0.35, 0.10, 0.01] [0.08, 0.00, 0.11, 0.22, 0.13, 0.19, 0.20, 0.06] [0.08, 0.00, 0.10, 0.22, 0.14, 0.20, 0.21, 0.06] [0.09, 0.03, 0.10, 0.35, 0.03, 0.35, 0.01, 0.05] [0.11, 0.03, 0.08, 0.27, 0.09, 0.18, 0.22, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.26, 0.25, 0.01] [0.09, 0.01, 0.11, 0.22, 0.11, 0.19, 0.21, 0.06] [0.08, 0.03, 0.09, 0.35, 0.02, 0.36, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.19, 0.22, 0.20, 0.08] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.03, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.19, 0.20, 0.06] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.08, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.09, 0.00, 0.10, 0.21, 0.14, 0.19, 0.20, 0.05] [0.11, 0.06, 0.00, 0.24, 0.07, 0.26, 0.25, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.21, 0.08] [0.11, 0.05, 0.08, 0.29, 0.06, 0.16, 0.24, 0.01] [0.09, 0.03, 0.09, 0.35, 0.04, 0.35, 0.01, 0.05] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.10, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.19, 0.22, 0.20, 0.08] [0.09, 0.01, 0.08, 0.23, 0.19, 0.21, 0.18, 0.01] [0.00, 0.12, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.20, 0.26, 0.00, 0.01] [0.00, 0.12, 0.14, 0.26, 0.21, 0.26, 0.00, 0.01] [0.10, 0.08, 0.00, 0.26, 0.04, 0.27, 0.24, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.24, 0.01] [0.00, 0.13, 0.15, 0.26, 0.18, 0.26, 0.00, 0.01] [0.10, 0.07, 0.00, 0.25, 0.05, 0.27, 0.25, 0.01] [0.00, 0.12, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.29, 0.06, 0.15, 0.24, 0.01] [0.08, 0.00, 0.11, 0.21, 0.13, 0.19, 0.20, 0.06] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.09, 0.03, 0.10, 0.35, 0.04, 0.35, 0.01, 0.05] [0.00, 0.12, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.09, 0.03, 0.09, 0.34, 0.05, 0.34, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.26, 0.20, 0.26, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.04, 0.08, 0.28, 0.08, 0.17, 0.24, 0.01] [0.11, 0.03, 0.07, 0.27, 0.11, 0.18, 0.22, 0.01] [0.09, 0.03, 0.09, 0.36, 0.02, 0.36, 0.01, 0.05] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.10, 0.01] [0.09, 0.03, 0.10, 0.34, 0.03, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.09, 0.01] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.10, 0.01] [0.08, 0.00, 0.11, 0.22, 0.13, 0.19, 0.20, 0.06] [0.08, 0.00, 0.10, 0.22, 0.14, 0.20, 0.21, 0.06] [0.09, 0.03, 0.10, 0.34, 0.03, 0.35, 0.01, 0.05] [0.11, 0.03, 0.08, 0.27, 0.09, 0.18, 0.22, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.26, 0.25, 0.01] [0.09, 0.01, 0.11, 0.22, 0.11, 0.19, 0.21, 0.06] [0.09, 0.03, 0.10, 0.35, 0.02, 0.36, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.19, 0.21, 0.20, 0.09] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.09] [0.01, 0.03, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.19, 0.20, 0.06] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.09, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.09, 0.00, 0.10, 0.21, 0.14, 0.19, 0.20, 0.05] [0.11, 0.07, 0.00, 0.24, 0.07, 0.26, 0.25, 0.01] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.11, 0.05, 0.08, 0.30, 0.06, 0.15, 0.24, 0.01] [0.09, 0.03, 0.09, 0.35, 0.03, 0.35, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.10, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.10, 0.01, 0.08, 0.23, 0.18, 0.20, 0.19, 0.01] [0.00, 0.12, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.20, 0.26, 0.00, 0.01] [0.00, 0.12, 0.14, 0.26, 0.21, 0.26, 0.00, 0.01] [0.11, 0.08, 0.00, 0.26, 0.04, 0.27, 0.24, 0.00] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.24, 0.01] [0.00, 0.13, 0.15, 0.26, 0.18, 0.26, 0.00, 0.01] [0.11, 0.07, 0.00, 0.25, 0.05, 0.27, 0.25, 0.01] [0.00, 0.12, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.29, 0.06, 0.14, 0.25, 0.01] [0.09, 0.00, 0.11, 0.21, 0.13, 0.19, 0.20, 0.06] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.09, 0.03, 0.10, 0.35, 0.03, 0.35, 0.01, 0.05] [0.00, 0.12, 0.15, 0.25, 0.21, 0.25, 0.00, 0.01] [0.09, 0.03, 0.09, 0.34, 0.05, 0.35, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.26, 0.20, 0.26, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.20, 0.20, 0.06] [0.11, 0.04, 0.08, 0.28, 0.08, 0.17, 0.23, 0.01] [0.11, 0.03, 0.08, 0.27, 0.12, 0.18, 0.21, 0.01] [0.09, 0.03, 0.09, 0.36, 0.02, 0.36, 0.01, 0.05] [0.01, 0.04, 0.04, 0.35, 0.10, 0.35, 0.10, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.10, 0.36, 0.08, 0.01] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.10, 0.01] [0.08, 0.00, 0.11, 0.22, 0.13, 0.19, 0.20, 0.06] [0.08, 0.00, 0.10, 0.22, 0.14, 0.19, 0.21, 0.06] [0.09, 0.03, 0.10, 0.35, 0.03, 0.35, 0.01, 0.05] [0.11, 0.03, 0.08, 0.27, 0.10, 0.18, 0.21, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.26, 0.25, 0.01] [0.09, 0.01, 0.11, 0.22, 0.11, 0.19, 0.21, 0.06] [0.09, 0.03, 0.09, 0.35, 0.02, 0.36, 0.01, 0.05] [0.00, 0.10, 0.01, 0.21, 0.19, 0.22, 0.20, 0.08] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.03, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.19, 0.20, 0.06] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.08, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.09, 0.00, 0.10, 0.21, 0.14, 0.19, 0.20, 0.06] [0.11, 0.07, 0.00, 0.24, 0.07, 0.26, 0.25, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.11, 0.05, 0.09, 0.30, 0.06, 0.15, 0.24, 0.01] [0.09, 0.03, 0.09, 0.35, 0.04, 0.35, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.10, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.19, 0.22, 0.20, 0.08] [0.09, 0.01, 0.08, 0.23, 0.19, 0.21, 0.18, 0.01] [0.00, 0.12, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.20, 0.26, 0.00, 0.01] [0.00, 0.12, 0.14, 0.26, 0.21, 0.26, 0.00, 0.01] [0.10, 0.08, 0.00, 0.26, 0.04, 0.27, 0.25, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.24, 0.01] [0.00, 0.13, 0.15, 0.26, 0.18, 0.26, 0.00, 0.01] [0.10, 0.07, 0.00, 0.25, 0.05, 0.27, 0.25, 0.01] [0.00, 0.12, 0.13, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.09, 0.29, 0.06, 0.15, 0.24, 0.01] [0.08, 0.00, 0.11, 0.22, 0.13, 0.19, 0.20, 0.06] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.09, 0.03, 0.10, 0.35, 0.04, 0.35, 0.01, 0.05] [0.00, 0.12, 0.15, 0.25, 0.21, 0.26, 0.00, 0.01] [0.09, 0.03, 0.09, 0.34, 0.05, 0.35, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.26, 0.20, 0.26, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.19, 0.20, 0.06] [0.11, 0.04, 0.08, 0.28, 0.08, 0.17, 0.24, 0.01] [0.11, 0.03, 0.08, 0.27, 0.11, 0.18, 0.22, 0.01] [0.09, 0.03, 0.09, 0.36, 0.02, 0.36, 0.01, 0.05] [0.01, 0.03, 0.04, 0.36, 0.10, 0.36, 0.10, 0.01] [0.09, 0.03, 0.10, 0.34, 0.03, 0.34, 0.01, 0.05] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.08, 0.01] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.10, 0.01] [0.08, 0.00, 0.11, 0.22, 0.13, 0.19, 0.21, 0.06] [0.09, 0.00, 0.10, 0.22, 0.13, 0.19, 0.21, 0.06] [0.09, 0.03, 0.10, 0.35, 0.03, 0.35, 0.01, 0.05] [0.11, 0.03, 0.08, 0.28, 0.09, 0.18, 0.22, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.26, 0.25, 0.01] [0.09, 0.01, 0.11, 0.23, 0.11, 0.19, 0.21, 0.06] [0.09, 0.03, 0.09, 0.35, 0.02, 0.36, 0.01, 0.05] [0.00, 0.09, 0.01, 0.21, 0.19, 0.22, 0.20, 0.08] [0.00, 0.09, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.03, 0.04, 0.35, 0.11, 0.35, 0.10, 0.01] [0.08, 0.00, 0.11, 0.22, 0.14, 0.19, 0.20, 0.06] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.08, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.09, 0.00, 0.10, 0.21, 0.14, 0.19, 0.20, 0.06] [0.11, 0.06, 0.00, 0.24, 0.07, 0.26, 0.25, 0.01] [0.00, 0.10, 0.00, 0.22, 0.18, 0.22, 0.20, 0.08] [0.11, 0.05, 0.08, 0.30, 0.06, 0.15, 0.24, 0.01] [0.09, 0.03, 0.09, 0.35, 0.03, 0.35, 0.01, 0.05] [0.00, 0.10, 0.00, 0.21, 0.18, 0.22, 0.20, 0.08] [0.01, 0.04, 0.04, 0.36, 0.09, 0.36, 0.10, 0.01] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.09, 0.00, 0.21, 0.19, 0.22, 0.20, 0.08] [0.10, 0.01, 0.08, 0.23, 0.19, 0.20, 0.18, 0.01] [0.00, 0.12, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.00, 0.12, 0.15, 0.26, 0.20, 0.26, 0.00, 0.01] [0.00, 0.12, 0.14, 0.26, 0.21, 0.26, 0.00, 0.01] [0.10, 0.08, 0.00, 0.26, 0.04, 0.27, 0.24, 0.01] [0.11, 0.08, 0.00, 0.25, 0.04, 0.27, 0.24, 0.01] [0.00, 0.13, 0.15, 0.26, 0.18, 0.26, 0.00, 0.01] [0.11, 0.07, 0.00, 0.25, 0.05, 0.27, 0.25, 0.01] [0.00, 0.12, 0.14, 0.26, 0.22, 0.26, 0.00, 0.01] [0.11, 0.05, 0.08, 0.30, 0.06, 0.14, 0.24, 0.01] [0.09, 0.00, 0.11, 0.22, 0.13, 0.19, 0.20, 0.06] [0.11, 0.08, 0.00, 0.25, 0.03, 0.28, 0.24, 0.01] [0.09, 0.03, 0.10, 0.34, 0.04, 0.34, 0.01, 0.05] [0.11, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.09, 0.03, 0.10, 0.35, 0.03, 0.35, 0.01, 0.05] [0.00, 0.12, 0.15, 0.26, 0.21, 0.26, 0.00, 0.01] [0.09, 0.02, 0.09, 0.34, 0.05, 0.35, 0.01, 0.05] [0.10, 0.00, 0.05, 0.21, 0.21, 0.21, 0.21, 0.00] [0.00, 0.12, 0.15, 0.26, 0.20, 0.26, 0.00, 0.01] [0.08, 0.00, 0.11, 0.21, 0.14, 0.19, 0.20, 0.06]]
